Synthesizing Tabular Data using Generative Adversarial Networks

Generative adversarial networks (GANs) implicitly learn the probability distribution of a dataset and can draw samples from the distribution. This paper presents, Tabular GAN (TGAN), a generative adversarial network which can generate tabular data like medical or educational records. Using the power of deep neural networks, TGAN generates high-quality and fully synthetic tables while simultaneously generating discrete and continuous variables. When we evaluate our model on three datasets, we find that TGAN outperforms conventional statistical generative models in both capturing the correlation between columns and scaling up for large datasets.

==> csv/census-MI-ds.csv.dat <==
1 1 1.00
1 2 0.02
1 3 0.02
1 4 0.02
1 5 0.15
1 6 0.01
1 7 0.01
1 8 0.00
1 9 0.01
1 10 0.01
1 11 0.00
1 12 0.01
1 13 0.00
1 14 0.00
1 15 0.01
1 16 0.11
1 17 0.01
1 18 0.01
1 19 0.01
1 20 0.00
1 21 0.01
1 22 0.04
1 23 0.01
1 24 0.00
1 25 0.01
1 26 0.00
1 27 0.01
1 28 0.00
1 29 0.04
1 30 0.00
1 31 0.00
1 32 0.02
1 33 0.02
1 34 0.03
1 35 0.00
1 36 0.00
1 37 0.02
1 38 0.00
1 39 0.00
1 40 0.00
1 41 0.00

2 1 0.02
2 2 1.00
2 3 0.40
2 4 0.01
2 5 0.08
2 6 0.01
2 7 0.00
2 8 0.00
2 9 0.42
2 10 0.00
2 11 0.00
2 12 0.00
2 13 0.00
2 14 0.00
2 15 0.04
2 16 0.15
2 17 0.01
2 18 0.00
2 19 0.00
2 20 0.00
2 21 0.00
2 22 0.02
2 23 0.01
2 24 0.00
2 25 0.00
2 26 0.02
2 27 0.01
2 28 0.01
2 29 0.05
2 30 0.00
2 31 0.00
2 32 0.01
2 33 0.01
2 34 0.01
2 35 0.00
2 36 0.01
2 37 0.00
2 38 0.00
2 39 0.00
2 40 0.00
2 41 0.00

3 1 0.02
3 2 0.40
3 3 1.00
3 4 0.04
3 5 0.05
3 6 0.02
3 7 0.01
3 8 0.01
3 9 0.94
3 10 0.02
3 11 0.01
3 12 0.01
3 13 0.00
3 14 0.00
3 15 0.06
3 16 0.01
3 17 0.02
3 18 0.02
3 19 0.02
3 20 0.01
3 21 0.01
3 22 0.05
3 23 0.02
3 24 0.01
3 25 0.01
3 26 0.09
3 27 0.01
3 28 0.00
3 29 0.01
3 30 0.00
3 31 0.01
3 32 0.04
3 33 0.04
3 34 0.04
3 35 0.01
3 36 0.01
3 37 0.01
3 38 0.00
3 39 0.01
3 40 0.00
3 41 0.00

4 1 0.02
4 2 0.01
4 3 0.04
4 4 1.00
4 5 0.02
4 6 0.02
4 7 0.00
4 8 0.01
4 9 0.02
4 10 0.85
4 11 0.01
4 12 0.01
4 13 0.07
4 14 0.00
4 15 0.01
4 16 0.01
4 17 0.02
4 18 0.02
4 19 0.02
4 20 0.18
4 21 0.01
4 22 0.05
4 23 0.02
4 24 0.01
4 25 0.07
4 26 0.07
4 27 0.01
4 28 0.00
4 29 0.01
4 30 0.00
4 31 0.01
4 32 0.04
4 33 0.04
4 34 0.04
4 35 0.01
4 36 0.06
4 37 0.01
4 38 0.00
4 39 0.01
4 40 0.00
4 41 0.00

5 1 0.15
5 2 0.08
5 3 0.05
5 4 0.02
5 5 1.00
5 6 0.01
5 7 0.08
5 8 0.00
5 9 0.05
5 10 0.01
5 11 0.00
5 12 0.01
5 13 0.00
5 14 0.00
5 15 0.01
5 16 0.04
5 17 0.01
5 18 0.01
5 19 0.01
5 20 0.00
5 21 0.00
5 22 0.03
5 23 0.01
5 24 0.00
5 25 0.00
5 26 0.00
5 27 0.01
5 28 0.00
5 29 0.02
5 30 0.00
5 31 0.00
5 32 0.02
5 33 0.02
5 34 0.02
5 35 0.00
5 36 0.00
5 37 0.01
5 38 0.00
5 39 0.00
5 40 0.00
5 41 0.00

6 1 0.01
6 2 0.01
6 3 0.02
6 4 0.02
6 5 0.01
6 6 1.00
6 7 0.00
6 8 0.00
6 9 0.01
6 10 0.01
6 11 0.00
6 12 0.01
6 13 0.00
6 14 0.00
6 15 0.01
6 16 0.01
6 17 0.01
6 18 0.01
6 19 0.01
6 20 0.00
6 21 0.00
6 22 0.04
6 23 0.01
6 24 0.00
6 25 0.00
6 26 0.00
6 27 0.01
6 28 0.00
6 29 0.00
6 30 0.00
6 31 0.00
6 32 0.02
6 33 0.02
6 34 0.03
6 35 0.00
6 36 0.00
6 37 0.00
6 38 0.00
6 39 0.00
6 40 0.00
6 41 0.00

7 1 0.01
7 2 0.00
7 3 0.01
7 4 0.00
7 5 0.08
7 6 0.00
7 7 1.00
7 8 0.00
7 9 0.00
7 10 0.00
7 11 0.00
7 12 0.00
7 13 0.00
7 14 0.00
7 15 0.01
7 16 0.00
7 17 0.00
7 18 0.00
7 19 0.00
7 20 0.00
7 21 0.00
7 22 0.01
7 23 0.00
7 24 0.00
7 25 0.03
7 26 0.00
7 27 0.00
7 28 0.00
7 29 0.00
7 30 0.00
7 31 0.00
7 32 0.01
7 33 0.01
7 34 0.01
7 35 0.00
7 36 0.00
7 37 0.00
7 38 0.17
7 39 0.00
7 40 0.00
7 41 0.00

8 1 0.00
8 2 0.00
8 3 0.01
8 4 0.01
8 5 0.00
8 6 0.00
8 7 0.00
8 8 1.00
8 9 0.01
8 10 0.00
8 11 0.00
8 12 0.00
8 13 0.02
8 14 0.00
8 15 0.01
8 16 0.00
8 17 0.00
8 18 0.00
8 19 0.00
8 20 0.00
8 21 0.00
8 22 0.02
8 23 0.49
8 24 0.02
8 25 0.00
8 26 0.00
8 27 0.00
8 28 0.00
8 29 0.00
8 30 0.00
8 31 0.00
8 32 0.02
8 33 0.01
8 34 0.01
8 35 0.00
8 36 0.00
8 37 0.00
8 38 0.00
8 39 0.08
8 40 0.00
8 41 0.00

9 1 0.01
9 2 0.42
9 3 0.94
9 4 0.02
9 5 0.05
9 6 0.01
9 7 0.00
9 8 0.01
9 9 1.00
9 10 0.01
9 11 0.00
9 12 0.01
9 13 0.00
9 14 0.00
9 15 0.05
9 16 0.00
9 17 0.01
9 18 0.01
9 19 0.01
9 20 0.00
9 21 0.01
9 22 0.04
9 23 0.01
9 24 0.00
9 25 0.01
9 26 0.09
9 27 0.01
9 28 0.00
9 29 0.00
9 30 0.00
9 31 0.00
9 32 0.03
9 33 0.02
9 34 0.03
9 35 0.01
9 36 0.00
9 37 0.01
9 38 0.00
9 39 0.00
9 40 0.00
9 41 0.00

10 1 0.01
10 2 0.00
10 3 0.02
10 4 0.85
10 5 0.01
10 6 0.01
10 7 0.00
10 8 0.00
10 9 0.01
10 10 1.00
10 11 0.00
10 12 0.01
10 13 0.05
10 14 0.00
10 15 0.01
10 16 0.00
10 17 0.01
10 18 0.01
10 19 0.01
10 20 0.19
10 21 0.00
10 22 0.03
10 23 0.01
10 24 0.00
10 25 0.05
10 26 0.07
10 27 0.00
10 28 0.00
10 29 0.00
10 30 0.00
10 31 0.00
10 32 0.02
10 33 0.02
10 34 0.02
10 35 0.00
10 36 0.06
10 37 0.00
10 38 0.00
10 39 0.00
10 40 0.00
10 41 0.00

11 1 0.00
11 2 0.00
11 3 0.01
11 4 0.01
11 5 0.00
11 6 0.00
11 7 0.00
11 8 0.00
11 9 0.00
11 10 0.00
11 11 1.00
11 12 0.00
11 13 0.00
11 14 0.00
11 15 0.00
11 16 0.00
11 17 0.00
11 18 0.00
11 19 0.00
11 20 0.00
11 21 0.00
11 22 0.01
11 23 0.00
11 24 0.00
11 25 0.02
11 26 0.00
11 27 0.00
11 28 0.00
11 29 0.00
11 30 0.00
11 31 0.00
11 32 0.01
11 33 0.01
11 34 0.01
11 35 0.00
11 36 0.00
11 37 0.00
11 38 0.00
11 39 0.00
11 40 0.00
11 41 0.01

12 1 0.01
12 2 0.00
12 3 0.01
12 4 0.01
12 5 0.01
12 6 0.01
12 7 0.00
12 8 0.00
12 9 0.01
12 10 0.01
12 11 0.00
12 12 1.00
12 13 0.00
12 14 0.00
12 15 0.01
12 16 0.00
12 17 0.01
12 18 0.01
12 19 0.01
12 20 0.00
12 21 0.00
12 22 0.02
12 23 0.01
12 24 0.02
12 25 0.01
12 26 0.00
12 27 0.00
12 28 0.00
12 29 0.01
12 30 0.00
12 31 0.00
12 32 0.02
12 33 0.02
12 34 0.02
12 35 0.00
12 36 0.00
12 37 0.01
12 38 0.00
12 39 0.00
12 40 0.00
12 41 0.00

13 1 0.00
13 2 0.00
13 3 0.00
13 4 0.07
13 5 0.00
13 6 0.00
13 7 0.00
13 8 0.02
13 9 0.00
13 10 0.05
13 11 0.00
13 12 0.00
13 13 1.00
13 14 0.00
13 15 0.00
13 16 0.00
13 17 0.00
13 18 0.00
13 19 0.00
13 20 0.00
13 21 0.00
13 22 0.00
13 23 0.00
13 24 0.00
13 25 0.00
13 26 0.00
13 27 0.00
13 28 0.00
13 29 0.00
13 30 0.00
13 31 0.00
13 32 0.00
13 33 0.00
13 34 0.00
13 35 0.00
13 36 0.00
13 37 0.01
13 38 0.00
13 39 0.00
13 40 0.00
13 41 0.00

14 1 0.00
14 2 0.00
14 3 0.00
14 4 0.00
14 5 0.00
14 6 0.00
14 7 0.00
14 8 0.00
14 9 0.00
14 10 0.00
14 11 0.00
14 12 0.00
14 13 0.00
14 14 1.00
14 15 0.00
14 16 0.00
14 17 0.00
14 18 0.00
14 19 0.00
14 20 0.00
14 21 0.00
14 22 0.01
14 23 0.00
14 24 0.00
14 25 0.00
14 26 0.00
14 27 0.00
14 28 0.00
14 29 0.00
14 30 0.00
14 31 0.00
14 32 0.01
14 33 0.01
14 34 0.01
14 35 0.00
14 36 0.00
14 37 0.00
14 38 0.00
14 39 0.00
14 40 0.00
14 41 0.01

15 1 0.01
15 2 0.04
15 3 0.06
15 4 0.01
15 5 0.01
15 6 0.01
15 7 0.01
15 8 0.01
15 9 0.05
15 10 0.01
15 11 0.00
15 12 0.01
15 13 0.00
15 14 0.00
15 15 1.00
15 16 0.00
15 17 0.01
15 18 0.01
15 19 0.01
15 20 0.00
15 21 0.00
15 22 0.02
15 23 0.01
15 24 0.00
15 25 0.01
15 26 0.01
15 27 0.00
15 28 0.00
15 29 0.01
15 30 0.00
15 31 0.00
15 32 0.02
15 33 0.02
15 34 0.02
15 35 0.01
15 36 0.00
15 37 0.00
15 38 0.03
15 39 0.00
15 40 0.00
15 41 0.00

16 1 0.11
16 2 0.15
16 3 0.01
16 4 0.01
16 5 0.04
16 6 0.01
16 7 0.00
16 8 0.00
16 9 0.00
16 10 0.00
16 11 0.00
16 12 0.00
16 13 0.00
16 14 0.00
16 15 0.00
16 16 1.00
16 17 0.01
16 18 0.00
16 19 0.00
16 20 0.00
16 21 0.00
16 22 0.05
16 23 0.01
16 24 0.00
16 25 0.00
16 26 0.00
16 27 0.03
16 28 0.04
16 29 0.38
16 30 0.00
16 31 0.00
16 32 0.01
16 33 0.01
16 34 0.02
16 35 0.00
16 36 0.03
16 37 0.00
16 38 0.00
16 39 0.00
16 40 0.00
16 41 0.00

17 1 0.01
17 2 0.01
17 3 0.02
17 4 0.02
17 5 0.01
17 6 0.01
17 7 0.00
17 8 0.00
17 9 0.01
17 10 0.01
17 11 0.00
17 12 0.01
17 13 0.00
17 14 0.00
17 15 0.01
17 16 0.01
17 17 1.00
17 18 0.01
17 19 0.01
17 20 0.00
17 21 0.00
17 22 0.04
17 23 0.01
17 24 0.00
17 25 0.00
17 26 0.00
17 27 0.00
17 28 0.00
17 29 0.00
17 30 0.00
17 31 0.00
17 32 0.02
17 33 0.03
17 34 0.03
17 35 0.00
17 36 0.00
17 37 0.01
17 38 0.00
17 39 0.00
17 40 0.00
17 41 0.00

18 1 0.01
18 2 0.00
18 3 0.02
18 4 0.02
18 5 0.01
18 6 0.01
18 7 0.00
18 8 0.00
18 9 0.01
18 10 0.01
18 11 0.00
18 12 0.01
18 13 0.00
18 14 0.00
18 15 0.01
18 16 0.00
18 17 0.01
18 18 1.00
18 19 0.01
18 20 0.00
18 21 0.01
18 22 0.04
18 23 0.01
18 24 0.00
18 25 0.00
18 26 0.00
18 27 0.01
18 28 0.00
18 29 0.00
18 30 0.00
18 31 0.00
18 32 0.02
18 33 0.02
18 34 0.03
18 35 0.00
18 36 0.00
18 37 0.00
18 38 0.00
18 39 0.00
18 40 0.00
18 41 0.00

19 1 0.01
19 2 0.00
19 3 0.02
19 4 0.02
19 5 0.01
19 6 0.01
19 7 0.00
19 8 0.00
19 9 0.01
19 10 0.01
19 11 0.00
19 12 0.01
19 13 0.00
19 14 0.00
19 15 0.01
19 16 0.00
19 17 0.01
19 18 0.01
19 19 1.00
19 20 0.00
19 21 0.00
19 22 0.03
19 23 0.01
19 24 0.00
19 25 0.00
19 26 0.00
19 27 0.01
19 28 0.00
19 29 0.00
19 30 0.00
19 31 0.00
19 32 0.02
19 33 0.02
19 34 0.03
19 35 0.00
19 36 0.00
19 37 0.00
19 38 0.00
19 39 0.00
19 40 0.00
19 41 0.00

20 1 0.00
20 2 0.00
20 3 0.01
20 4 0.18
20 5 0.00
20 6 0.00
20 7 0.00
20 8 0.00
20 9 0.00
20 10 0.19
20 11 0.00
20 12 0.00
20 13 0.00
20 14 0.00
20 15 0.00
20 16 0.00
20 17 0.00
20 18 0.00
20 19 0.00
20 20 1.00
20 21 0.00
20 22 0.01
20 23 0.00
20 24 0.00
20 25 0.02
20 26 0.01
20 27 0.00
20 28 0.00
20 29 0.00
20 30 0.00
20 31 0.00
20 32 0.01
20 33 0.01
20 34 0.01
20 35 0.00
20 36 0.04
20 37 0.00
20 38 0.00
20 39 0.00
20 40 0.00
20 41 0.00

21 1 0.01
21 2 0.00
21 3 0.01
21 4 0.01
21 5 0.00
21 6 0.00
21 7 0.00
21 8 0.00
21 9 0.01
21 10 0.00
21 11 0.00
21 12 0.00
21 13 0.00
21 14 0.00
21 15 0.00
21 16 0.00
21 17 0.00
21 18 0.01
21 19 0.00
21 20 0.00
21 21 1.00
21 22 0.02
21 23 0.01
21 24 0.00
21 25 0.00
21 26 0.00
21 27 0.00
21 28 0.00
21 29 0.00
21 30 0.00
21 31 0.00
21 32 0.01
21 33 0.01
21 34 0.01
21 35 0.00
21 36 0.00
21 37 0.00
21 38 0.00
21 39 0.00
21 40 0.00
21 41 0.00

22 1 0.04
22 2 0.02
22 3 0.05
22 4 0.05
22 5 0.03
22 6 0.04
22 7 0.01
22 8 0.02
22 9 0.04
22 10 0.03
22 11 0.01
22 12 0.02
22 13 0.00
22 14 0.01
22 15 0.02
22 16 0.05
22 17 0.04
22 18 0.04
22 19 0.03
22 20 0.01
22 21 0.02
22 22 1.00
22 23 0.03
22 24 0.01
22 25 0.02
22 26 0.02
22 27 0.38
22 28 0.39
22 29 0.03
22 30 0.01
22 31 0.01
22 32 0.04
22 33 0.04
22 34 0.03
22 35 0.03
22 36 0.01
22 37 0.01
22 38 0.01
22 39 0.02
22 40 0.00
22 41 0.01

23 1 0.01
23 2 0.01
23 3 0.02
23 4 0.02
23 5 0.01
23 6 0.01
23 7 0.00
23 8 0.49
23 9 0.01
23 10 0.01
23 11 0.00
23 12 0.01
23 13 0.00
23 14 0.00
23 15 0.01
23 16 0.01
23 17 0.01
23 18 0.01
23 19 0.01
23 20 0.00
23 21 0.01
23 22 0.03
23 23 1.00
23 24 0.04
23 25 0.01
23 26 0.01
23 27 0.01
23 28 0.00
23 29 0.00
23 30 0.00
23 31 0.00
23 32 0.02
23 33 0.02
23 34 0.02
23 35 0.00
23 36 0.00
23 37 0.00
23 38 0.00
23 39 0.13
23 40 0.00
23 41 0.00

24 1 0.00
24 2 0.00
24 3 0.01
24 4 0.01
24 5 0.00
24 6 0.00
24 7 0.00
24 8 0.02
24 9 0.00
24 10 0.00
24 11 0.00
24 12 0.02
24 13 0.00
24 14 0.00
24 15 0.00
24 16 0.00
24 17 0.00
24 18 0.00
24 19 0.00
24 20 0.00
24 21 0.00
24 22 0.01
24 23 0.04
24 24 1.00
24 25 0.00
24 26 0.00
24 27 0.00
24 28 0.00
24 29 0.00
24 30 0.00
24 31 0.00
24 32 0.01
24 33 0.01
24 34 0.01
24 35 0.00
24 36 0.00
24 37 0.00
24 38 0.00
24 39 0.12
24 40 0.00
24 41 0.00

25 1 0.01
25 2 0.00
25 3 0.01
25 4 0.07
25 5 0.00
25 6 0.00
25 7 0.03
25 8 0.00
25 9 0.01
25 10 0.05
25 11 0.02
25 12 0.01
25 13 0.00
25 14 0.00
25 15 0.01
25 16 0.00
25 17 0.00
25 18 0.00
25 19 0.00
25 20 0.02
25 21 0.00
25 22 0.02
25 23 0.01
25 24 0.00
25 25 1.00
25 26 0.00
25 27 0.00
25 28 0.00
25 29 0.00
25 30 0.00
25 31 0.00
25 32 0.01
25 33 0.01
25 34 0.01
25 35 0.00
25 36 0.00
25 37 0.00
25 38 0.13
25 39 0.00
25 40 0.00
25 41 0.00

26 1 0.00
26 2 0.02
26 3 0.09
26 4 0.07
26 5 0.00
26 6 0.00
26 7 0.00
26 8 0.00
26 9 0.09
26 10 0.07
26 11 0.00
26 12 0.00
26 13 0.00
26 14 0.00
26 15 0.01
26 16 0.00
26 17 0.00
26 18 0.00
26 19 0.00
26 20 0.01
26 21 0.00
26 22 0.02
26 23 0.01
26 24 0.00
26 25 0.00
26 26 1.00
26 27 0.00
26 28 0.00
26 29 0.00
26 30 0.00
26 31 0.00
26 32 0.01
26 33 0.01
26 34 0.01
26 35 0.00
26 36 0.00
26 37 0.00
26 38 0.00
26 39 0.00
26 40 0.00
26 41 0.00

27 1 0.01
27 2 0.01
27 3 0.01
27 4 0.01
27 5 0.01
27 6 0.01
27 7 0.00
27 8 0.00
27 9 0.01
27 10 0.00
27 11 0.00
27 12 0.00
27 13 0.00
27 14 0.00
27 15 0.00
27 16 0.03
27 17 0.00
27 18 0.01
27 19 0.01
27 20 0.00
27 21 0.00
27 22 0.38
27 23 0.01
27 24 0.00
27 25 0.00
27 26 0.00
27 27 1.00
27 28 0.93
27 29 0.02
27 30 0.00
27 31 0.00
27 32 0.01
27 33 0.01
27 34 0.02
27 35 0.00
27 36 0.00
27 37 0.00
27 38 0.00
27 39 0.01
27 40 0.00
27 41 0.00

28 1 0.00
28 2 0.01
28 3 0.00
28 4 0.00
28 5 0.00
28 6 0.00
28 7 0.00
28 8 0.00
28 9 0.00
28 10 0.00
28 11 0.00
28 12 0.00
28 13 0.00
28 14 0.00
28 15 0.00
28 16 0.04
28 17 0.00
28 18 0.00
28 19 0.00
28 20 0.00
28 21 0.00
28 22 0.39
28 23 0.00
28 24 0.00
28 25 0.00
28 26 0.00
28 27 0.93
28 28 1.00
28 29 0.02
28 30 0.00
28 31 0.00
28 32 0.00
28 33 0.00
28 34 0.01
28 35 0.00
28 36 0.00
28 37 0.00
28 38 0.00
28 39 0.00
28 40 0.00
28 41 0.00

29 1 0.04
29 2 0.05
29 3 0.01
29 4 0.01
29 5 0.02
29 6 0.00
29 7 0.00
29 8 0.00
29 9 0.00
29 10 0.00
29 11 0.00
29 12 0.01
29 13 0.00
29 14 0.00
29 15 0.01
29 16 0.38
29 17 0.00
29 18 0.00
29 19 0.00
29 20 0.00
29 21 0.00
29 22 0.03
29 23 0.00
29 24 0.00
29 25 0.00
29 26 0.00
29 27 0.02
29 28 0.02
29 29 1.00
29 30 0.00
29 31 0.00
29 32 0.01
29 33 0.01
29 34 0.01
29 35 0.00
29 36 0.01
29 37 0.00
29 38 0.00
29 39 0.00
29 40 0.00
29 41 0.00

30 1 0.00
30 2 0.00
30 3 0.00
30 4 0.00
30 5 0.00
30 6 0.00
30 7 0.00
30 8 0.00
30 9 0.00
30 10 0.00
30 11 0.00
30 12 0.00
30 13 0.00
30 14 0.00
30 15 0.00
30 16 0.00
30 17 0.00
30 18 0.00
30 19 0.00
30 20 0.00
30 21 0.00
30 22 0.01
30 23 0.00
30 24 0.00
30 25 0.00
30 26 0.00
30 27 0.00
30 28 0.00
30 29 0.00
30 30 1.00
30 31 0.04
30 32 0.00
30 33 0.01
30 34 0.01
30 35 0.00
30 36 0.00
30 37 0.00
30 38 0.00
30 39 0.00
30 40 0.00
30 41 0.02

31 1 0.00
31 2 0.00
31 3 0.01
31 4 0.01
31 5 0.00
31 6 0.00
31 7 0.00
31 8 0.00
31 9 0.00
31 10 0.00
31 11 0.00
31 12 0.00
31 13 0.00
31 14 0.00
31 15 0.00
31 16 0.00
31 17 0.00
31 18 0.00
31 19 0.00
31 20 0.00
31 21 0.00
31 22 0.01
31 23 0.00
31 24 0.00
31 25 0.00
31 26 0.00
31 27 0.00
31 28 0.00
31 29 0.00
31 30 0.04
31 31 1.00
31 32 0.01
31 33 0.01
31 34 0.01
31 35 0.00
31 36 0.00
31 37 0.00
31 38 0.00
31 39 0.00
31 40 0.00
31 41 0.02

32 1 0.02
32 2 0.01
32 3 0.04
32 4 0.04
32 5 0.02
32 6 0.02
32 7 0.01
32 8 0.02
32 9 0.03
32 10 0.02
32 11 0.01
32 12 0.02
32 13 0.00
32 14 0.01
32 15 0.02
32 16 0.01
32 17 0.02
32 18 0.02
32 19 0.02
32 20 0.01
32 21 0.01
32 22 0.04
32 23 0.02
32 24 0.01
32 25 0.01
32 26 0.01
32 27 0.01
32 28 0.00
32 29 0.01
32 30 0.00
32 31 0.01
32 32 1.00
32 33 0.31
32 34 0.52
32 35 0.01
32 36 0.01
32 37 0.01
32 38 0.00
32 39 0.01
32 40 0.00
32 41 0.01

33 1 0.02
33 2 0.01
33 3 0.04
33 4 0.04
33 5 0.02
33 6 0.02
33 7 0.01
33 8 0.01
33 9 0.02
33 10 0.02
33 11 0.01
33 12 0.02
33 13 0.00
33 14 0.01
33 15 0.02
33 16 0.01
33 17 0.03
33 18 0.02
33 19 0.02
33 20 0.01
33 21 0.01
33 22 0.04
33 23 0.02
33 24 0.01
33 25 0.01
33 26 0.01
33 27 0.01
33 28 0.00
33 29 0.01
33 30 0.01
33 31 0.01
33 32 0.31
33 33 1.00
33 34 0.57
33 35 0.01
33 36 0.01
33 37 0.01
33 38 0.01
33 39 0.01
33 40 0.00
33 41 0.01

34 1 0.03
34 2 0.01
34 3 0.04
34 4 0.04
34 5 0.02
34 6 0.03
34 7 0.01
34 8 0.01
34 9 0.03
34 10 0.02
34 11 0.01
34 12 0.02
34 13 0.00
34 14 0.01
34 15 0.02
34 16 0.02
34 17 0.03
34 18 0.03
34 19 0.03
34 20 0.01
34 21 0.01
34 22 0.03
34 23 0.02
34 24 0.01
34 25 0.01
34 26 0.01
34 27 0.02
34 28 0.01
34 29 0.01
34 30 0.01
34 31 0.01
34 32 0.52
34 33 0.57
34 34 1.00
34 35 0.01
34 36 0.01
34 37 0.01
34 38 0.01
34 39 0.01
34 40 0.00
34 41 0.01

35 1 0.00
35 2 0.00
35 3 0.01
35 4 0.01
35 5 0.00
35 6 0.00
35 7 0.00
35 8 0.00
35 9 0.01
35 10 0.00
35 11 0.00
35 12 0.00
35 13 0.00
35 14 0.00
35 15 0.01
35 16 0.00
35 17 0.00
35 18 0.00
35 19 0.00
35 20 0.00
35 21 0.00
35 22 0.03
35 23 0.00
35 24 0.00
35 25 0.00
35 26 0.00
35 27 0.00
35 28 0.00
35 29 0.00
35 30 0.00
35 31 0.00
35 32 0.01
35 33 0.01
35 34 0.01
35 35 1.00
35 36 0.00
35 37 0.00
35 38 0.00
35 39 0.00
35 40 0.00
35 41 0.00

36 1 0.00
36 2 0.01
36 3 0.01
36 4 0.06
36 5 0.00
36 6 0.00
36 7 0.00
36 8 0.00
36 9 0.00
36 10 0.06
36 11 0.00
36 12 0.00
36 13 0.00
36 14 0.00
36 15 0.00
36 16 0.03
36 17 0.00
36 18 0.00
36 19 0.00
36 20 0.04
36 21 0.00
36 22 0.01
36 23 0.00
36 24 0.00
36 25 0.00
36 26 0.00
36 27 0.00
36 28 0.00
36 29 0.01
36 30 0.00
36 31 0.00
36 32 0.01
36 33 0.01
36 34 0.01
36 35 0.00
36 36 1.00
36 37 0.00
36 38 0.00
36 39 0.00
36 40 0.00
36 41 0.00

37 1 0.02
37 2 0.00
37 3 0.01
37 4 0.01
37 5 0.01
37 6 0.00
37 7 0.00
37 8 0.00
37 9 0.01
37 10 0.00
37 11 0.00
37 12 0.01
37 13 0.01
37 14 0.00
37 15 0.00
37 16 0.00
37 17 0.01
37 18 0.00
37 19 0.00
37 20 0.00
37 21 0.00
37 22 0.01
37 23 0.00
37 24 0.00
37 25 0.00
37 26 0.00
37 27 0.00
37 28 0.00
37 29 0.00
37 30 0.00
37 31 0.00
37 32 0.01
37 33 0.01
37 34 0.01
37 35 0.00
37 36 0.00
37 37 1.00
37 38 0.00
37 39 0.00
37 40 0.00
37 41 0.00

38 1 0.00
38 2 0.00
38 3 0.00
38 4 0.00
38 5 0.00
38 6 0.00
38 7 0.17
38 8 0.00
38 9 0.00
38 10 0.00
38 11 0.00
38 12 0.00
38 13 0.00
38 14 0.00
38 15 0.03
38 16 0.00
38 17 0.00
38 18 0.00
38 19 0.00
38 20 0.00
38 21 0.00
38 22 0.01
38 23 0.00
38 24 0.00
38 25 0.13
38 26 0.00
38 27 0.00
38 28 0.00
38 29 0.00
38 30 0.00
38 31 0.00
38 32 0.00
38 33 0.01
38 34 0.01
38 35 0.00
38 36 0.00
38 37 0.00
38 38 1.00
38 39 0.00
38 40 0.00
38 41 0.00

39 1 0.00
39 2 0.00
39 3 0.01
39 4 0.01
39 5 0.00
39 6 0.00
39 7 0.00
39 8 0.08
39 9 0.00
39 10 0.00
39 11 0.00
39 12 0.00
39 13 0.00
39 14 0.00
39 15 0.00
39 16 0.00
39 17 0.00
39 18 0.00
39 19 0.00
39 20 0.00
39 21 0.00
39 22 0.02
39 23 0.13
39 24 0.12
39 25 0.00
39 26 0.00
39 27 0.01
39 28 0.00
39 29 0.00
39 30 0.00
39 31 0.00
39 32 0.01
39 33 0.01
39 34 0.01
39 35 0.00
39 36 0.00
39 37 0.00
39 38 0.00
39 39 1.00
39 40 0.00
39 41 0.00

40 1 0.00
40 2 0.00
40 3 0.00
40 4 0.00
40 5 0.00
40 6 0.00
40 7 0.00
40 8 0.00
40 9 0.00
40 10 0.00
40 11 0.00
40 12 0.00
40 13 0.00
40 14 0.00
40 15 0.00
40 16 0.00
40 17 0.00
40 18 0.00
40 19 0.00
40 20 0.00
40 21 0.00
40 22 0.00
40 23 0.00
40 24 0.00
40 25 0.00
40 26 0.00
40 27 0.00
40 28 0.00
40 29 0.00
40 30 0.00
40 31 0.00
40 32 0.00
40 33 0.00
40 34 0.00
40 35 0.00
40 36 0.00
40 37 0.00
40 38 0.00
40 39 0.00
40 40 1.00
40 41 0.00

41 1 0.00
41 2 0.00
41 3 0.00
41 4 0.00
41 5 0.00
41 6 0.00
41 7 0.00
41 8 0.00
41 9 0.00
41 10 0.00
41 11 0.01
41 12 0.00
41 13 0.00
41 14 0.01
41 15 0.00
41 16 0.00
41 17 0.00
41 18 0.00
41 19 0.00
41 20 0.00
41 21 0.00
41 22 0.01
41 23 0.00
41 24 0.00
41 25 0.00
41 26 0.00
41 27 0.00
41 28 0.00
41 29 0.00
41 30 0.02
41 31 0.02
41 32 0.01
41 33 0.01
41 34 0.01
41 35 0.00
41 36 0.00
41 37 0.00
41 38 0.00
41 39 0.00
41 40 0.00
41 41 1.00



==> csv/census-MI-gan.csv.dat <==
1 1 1.00
1 2 0.20
1 3 0.17
1 4 0.17
1 5 0.23
1 6 0.02
1 7 0.03
1 8 0.22
1 9 0.15
1 10 0.16
1 11 0.05
1 12 0.04
1 13 0.05
1 14 0.04
1 15 0.02
1 16 0.11
1 17 0.00
1 18 0.00
1 19 0.03
1 20 0.23
1 21 0.02
1 22 0.04
1 23 0.19
1 24 0.23
1 25 0.02
1 26 0.02
1 27 0.02
1 28 0.01
1 29 0.01
1 30 0.10
1 31 0.32
1 32 0.07
1 33 0.04
1 34 0.02
1 35 0.05
1 36 0.04
1 37 0.01
1 38 0.34
1 39 0.17
1 40 0.00
1 41 0.04

2 1 0.20
2 2 1.00
2 3 0.49
2 4 0.42
2 5 0.22
2 6 0.07
2 7 0.02
2 8 0.15
2 9 0.39
2 10 0.42
2 11 0.05
2 12 0.03
2 13 0.02
2 14 0.10
2 15 0.02
2 16 0.19
2 17 0.00
2 18 0.00
2 19 0.03
2 20 0.27
2 21 0.01
2 22 0.04
2 23 0.20
2 24 0.17
2 25 0.00
2 26 0.01
2 27 0.01
2 28 0.01
2 29 0.00
2 30 0.25
2 31 0.25
2 32 0.05
2 33 0.04
2 34 0.01
2 35 0.02
2 36 0.06
2 37 0.01
2 38 0.27
2 39 0.43
2 40 0.00
2 41 0.07

3 1 0.17
3 2 0.49
3 3 1.00
3 4 0.40
3 5 0.20
3 6 0.07
3 7 0.03
3 8 0.14
3 9 0.38
3 10 0.38
3 11 0.05
3 12 0.04
3 13 0.03
3 14 0.09
3 15 0.04
3 16 0.18
3 17 0.00
3 18 0.00
3 19 0.01
3 20 0.23
3 21 0.04
3 22 0.08
3 23 0.18
3 24 0.15
3 25 0.04
3 26 0.04
3 27 0.04
3 28 0.04
3 29 0.04
3 30 0.19
3 31 0.19
3 32 0.05
3 33 0.05
3 34 0.02
3 35 0.03
3 36 0.05
3 37 0.01
3 38 0.20
3 39 0.36
3 40 0.02
3 41 0.06

4 1 0.17
4 2 0.42
4 3 0.40
4 4 1.00
4 5 0.20
4 6 0.08
4 7 0.03
4 8 0.13
4 9 0.35
4 10 0.39
4 11 0.05
4 12 0.04
4 13 0.03
4 14 0.09
4 15 0.04
4 16 0.18
4 17 0.00
4 18 0.00
4 19 0.01
4 20 0.22
4 21 0.06
4 22 0.09
4 23 0.18
4 24 0.16
4 25 0.06
4 26 0.06
4 27 0.06
4 28 0.06
4 29 0.06
4 30 0.19
4 31 0.19
4 32 0.06
4 33 0.05
4 34 0.02
4 35 0.03
4 36 0.06
4 37 0.02
4 38 0.20
4 39 0.34
4 40 0.04
4 41 0.06

5 1 0.23
5 2 0.22
5 3 0.20
5 4 0.20
5 5 1.00
5 6 0.03
5 7 0.05
5 8 0.22
5 9 0.18
5 10 0.20
5 11 0.06
5 12 0.05
5 13 0.06
5 14 0.04
5 15 0.02
5 16 0.17
5 17 0.00
5 18 0.00
5 19 0.04
5 20 0.25
5 21 0.03
5 22 0.06
5 23 0.25
5 24 0.28
5 25 0.03
5 26 0.03
5 27 0.04
5 28 0.03
5 29 0.03
5 30 0.12
5 31 0.41
5 32 0.06
5 33 0.04
5 34 0.03
5 35 0.07
5 36 0.03
5 37 0.01
5 38 0.48
5 39 0.21
5 40 0.02
5 41 0.06

6 1 0.02
6 2 0.07
6 3 0.07
6 4 0.08
6 5 0.03
6 6 1.00
6 7 0.00
6 8 0.03
6 9 0.08
6 10 0.10
6 11 0.01
6 12 0.07
6 13 0.01
6 14 0.43
6 15 0.00
6 16 0.04
6 17 0.00
6 18 0.00
6 19 0.01
6 20 0.03
6 21 0.01
6 22 0.10
6 23 0.11
6 24 0.01
6 25 0.01
6 26 0.03
6 27 0.01
6 28 0.01
6 29 0.00
6 30 0.08
6 31 0.03
6 32 0.14
6 33 0.06
6 34 0.01
6 35 0.01
6 36 0.00
6 37 0.00
6 38 0.03
6 39 0.05
6 40 0.01
6 41 0.00

7 1 0.03
7 2 0.02
7 3 0.03
7 4 0.03
7 5 0.05
7 6 0.00
7 7 1.00
7 8 0.03
7 9 0.02
7 10 0.03
7 11 0.00
7 12 0.00
7 13 0.02
7 14 0.00
7 15 0.00
7 16 0.01
7 17 0.00
7 18 0.00
7 19 0.01
7 20 0.04
7 21 0.01
7 22 0.02
7 23 0.05
7 24 0.05
7 25 0.01
7 26 0.01
7 27 0.01
7 28 0.01
7 29 0.01
7 30 0.01
7 31 0.02
7 32 0.03
7 33 0.01
7 34 0.00
7 35 0.01
7 36 0.01
7 37 0.00
7 38 0.01
7 39 0.01
7 40 0.00
7 41 0.00

8 1 0.22
8 2 0.15
8 3 0.14
8 4 0.13
8 5 0.22
8 6 0.03
8 7 0.03
8 8 1.00
8 9 0.14
8 10 0.13
8 11 0.08
8 12 0.04
8 13 0.04
8 14 0.04
8 15 0.00
8 16 0.07
8 17 0.00
8 18 0.00
8 19 0.05
8 20 0.42
8 21 0.01
8 22 0.03
8 23 0.37
8 24 0.34
8 25 0.01
8 26 0.01
8 27 0.01
8 28 0.01
8 29 0.01
8 30 0.07
8 31 0.32
8 32 0.06
8 33 0.03
8 34 0.01
8 35 0.02
8 36 0.01
8 37 0.00
8 38 0.34
8 39 0.16
8 40 0.00
8 41 0.05

9 1 0.15
9 2 0.39
9 3 0.38
9 4 0.35
9 5 0.18
9 6 0.08
9 7 0.02
9 8 0.14
9 9 1.00
9 10 0.38
9 11 0.05
9 12 0.03
9 13 0.02
9 14 0.10
9 15 0.04
9 16 0.17
9 17 0.00
9 18 0.00
9 19 0.01
9 20 0.22
9 21 0.04
9 22 0.07
9 23 0.18
9 24 0.15
9 25 0.03
9 26 0.03
9 27 0.04
9 28 0.03
9 29 0.03
9 30 0.17
9 31 0.19
9 32 0.05
9 33 0.05
9 34 0.02
9 35 0.03
9 36 0.05
9 37 0.01
9 38 0.20
9 39 0.33
9 40 0.01
9 41 0.06

10 1 0.16
10 2 0.42
10 3 0.38
10 4 0.39
10 5 0.20
10 6 0.10
10 7 0.03
10 8 0.13
10 9 0.38
10 10 1.00
10 11 0.04
10 12 0.05
10 13 0.04
10 14 0.11
10 15 0.04
10 16 0.18
10 17 0.00
10 18 0.00
10 19 0.01
10 20 0.23
10 21 0.05
10 22 0.10
10 23 0.19
10 24 0.16
10 25 0.04
10 26 0.04
10 27 0.04
10 28 0.03
10 29 0.03
10 30 0.19
10 31 0.21
10 32 0.07
10 33 0.05
10 34 0.02
10 35 0.02
10 36 0.05
10 37 0.01
10 38 0.21
10 39 0.36
10 40 0.02
10 41 0.07

11 1 0.05
11 2 0.05
11 3 0.05
11 4 0.05
11 5 0.06
11 6 0.01
11 7 0.00
11 8 0.08
11 9 0.05
11 10 0.04
11 11 1.00
11 12 0.02
11 13 0.01
11 14 0.02
11 15 0.01
11 16 0.04
11 17 0.00
11 18 0.00
11 19 0.01
11 20 0.08
11 21 0.01
11 22 0.01
11 23 0.08
11 24 0.08
11 25 0.01
11 26 0.01
11 27 0.01
11 28 0.01
11 29 0.01
11 30 0.04
11 31 0.09
11 32 0.01
11 33 0.01
11 34 0.00
11 35 0.01
11 36 0.02
11 37 0.00
11 38 0.08
11 39 0.06
11 40 0.00
11 41 0.02

12 1 0.04
12 2 0.03
12 3 0.04
12 4 0.04
12 5 0.05
12 6 0.07
12 7 0.00
12 8 0.04
12 9 0.03
12 10 0.05
12 11 0.02
12 12 1.00
12 13 0.01
12 14 0.05
12 15 0.00
12 16 0.03
12 17 0.00
12 18 0.00
12 19 0.01
12 20 0.06
12 21 0.01
12 22 0.05
12 23 0.07
12 24 0.04
12 25 0.01
12 26 0.02
12 27 0.01
12 28 0.01
12 29 0.01
12 30 0.03
12 31 0.06
12 32 0.11
12 33 0.05
12 34 0.03
12 35 0.03
12 36 0.01
12 37 0.00
12 38 0.06
12 39 0.03
12 40 0.01
12 41 0.01

13 1 0.05
13 2 0.02
13 3 0.03
13 4 0.03
13 5 0.06
13 6 0.01
13 7 0.02
13 8 0.04
13 9 0.02
13 10 0.04
13 11 0.01
13 12 0.01
13 13 1.00
13 14 0.01
13 15 0.00
13 16 0.03
13 17 0.00
13 18 0.00
13 19 0.00
13 20 0.05
13 21 0.01
13 22 0.02
13 23 0.10
13 24 0.09
13 25 0.01
13 26 0.01
13 27 0.01
13 28 0.01
13 29 0.01
13 30 0.02
13 31 0.09
13 32 0.01
13 33 0.01
13 34 0.00
13 35 0.02
13 36 0.01
13 37 0.00
13 38 0.10
13 39 0.01
13 40 0.00
13 41 0.01

14 1 0.04
14 2 0.10
14 3 0.09
14 4 0.09
14 5 0.04
14 6 0.43
14 7 0.00
14 8 0.04
14 9 0.10
14 10 0.11
14 11 0.02
14 12 0.05
14 13 0.01
14 14 1.00
14 15 0.00
14 16 0.03
14 17 0.00
14 18 0.00
14 19 0.00
14 20 0.04
14 21 0.01
14 22 0.07
14 23 0.12
14 24 0.02
14 25 0.02
14 26 0.02
14 27 0.01
14 28 0.02
14 29 0.01
14 30 0.08
14 31 0.06
14 32 0.12
14 33 0.06
14 34 0.01
14 35 0.01
14 36 0.00
14 37 0.01
14 38 0.06
14 39 0.09
14 40 0.00
14 41 0.01

15 1 0.02
15 2 0.02
15 3 0.04
15 4 0.04
15 5 0.02
15 6 0.00
15 7 0.00
15 8 0.00
15 9 0.04
15 10 0.04
15 11 0.01
15 12 0.00
15 13 0.00
15 14 0.00
15 15 1.00
15 16 0.04
15 17 0.00
15 18 0.00
15 19 0.00
15 20 0.01
15 21 0.02
15 22 0.02
15 23 0.02
15 24 0.03
15 25 0.01
15 26 0.01
15 27 0.01
15 28 0.01
15 29 0.00
15 30 0.00
15 31 0.01
15 32 0.00
15 33 0.02
15 34 0.03
15 35 0.04
15 36 0.00
15 37 0.00
15 38 0.01
15 39 0.01
15 40 0.00
15 41 0.00

16 1 0.11
16 2 0.19
16 3 0.18
16 4 0.18
16 5 0.17
16 6 0.04
16 7 0.01
16 8 0.07
16 9 0.17
16 10 0.18
16 11 0.04
16 12 0.03
16 13 0.03
16 14 0.03
16 15 0.04
16 16 1.00
16 17 0.00
16 18 0.00
16 19 0.01
16 20 0.12
16 21 0.04
16 22 0.06
16 23 0.11
16 24 0.10
16 25 0.21
16 26 0.22
16 27 0.26
16 28 0.22
16 29 0.23
16 30 0.11
16 31 0.15
16 32 0.04
16 33 0.03
16 34 0.01
16 35 0.06
16 36 0.02
16 37 0.00
16 38 0.19
16 39 0.19
16 40 0.29
16 41 0.03

17 1 0.00
17 2 0.00
17 3 0.00
17 4 0.00
17 5 0.00
17 6 0.00
17 7 0.00
17 8 0.00
17 9 0.00
17 10 0.00
17 11 0.00
17 12 0.00
17 13 0.00
17 14 0.00
17 15 0.00
17 16 0.00
17 17 1.00
17 18 1.00
17 19 0.00
17 20 0.00
17 21 0.00
17 22 0.00
17 23 0.00
17 24 0.00
17 25 0.00
17 26 0.00
17 27 0.00
17 28 0.00
17 29 0.00
17 30 0.00
17 31 0.00
17 32 0.00
17 33 0.00
17 34 0.00
17 35 0.00
17 36 0.00
17 37 0.00
17 38 0.00
17 39 0.00
17 40 0.00
17 41 0.00

18 1 0.00
18 2 0.00
18 3 0.00
18 4 0.00
18 5 0.00
18 6 0.00
18 7 0.00
18 8 0.00
18 9 0.00
18 10 0.00
18 11 0.00
18 12 0.00
18 13 0.00
18 14 0.00
18 15 0.00
18 16 0.00
18 17 1.00
18 18 1.00
18 19 0.00
18 20 0.00
18 21 0.00
18 22 0.00
18 23 0.00
18 24 0.00
18 25 0.00
18 26 0.00
18 27 0.00
18 28 0.00
18 29 0.00
18 30 0.00
18 31 0.00
18 32 0.00
18 33 0.00
18 34 0.00
18 35 0.00
18 36 0.00
18 37 0.00
18 38 0.00
18 39 0.00
18 40 0.00
18 41 0.00

19 1 0.03
19 2 0.03
19 3 0.01
19 4 0.01
19 5 0.04
19 6 0.01
19 7 0.01
19 8 0.05
19 9 0.01
19 10 0.01
19 11 0.01
19 12 0.01
19 13 0.00
19 14 0.00
19 15 0.00
19 16 0.01
19 17 0.00
19 18 0.00
19 19 1.00
19 20 0.04
19 21 0.01
19 22 0.01
19 23 0.03
19 24 0.04
19 25 0.03
19 26 0.03
19 27 0.03
19 28 0.02
19 29 0.03
19 30 0.01
19 31 0.04
19 32 0.00
19 33 0.02
19 34 0.01
19 35 0.01
19 36 0.00
19 37 0.00
19 38 0.04
19 39 0.01
19 40 0.02
19 41 0.04

20 1 0.23
20 2 0.27
20 3 0.23
20 4 0.22
20 5 0.25
20 6 0.03
20 7 0.04
20 8 0.42
20 9 0.22
20 10 0.23
20 11 0.08
20 12 0.06
20 13 0.05
20 14 0.04
20 15 0.01
20 16 0.12
20 17 0.00
20 18 0.00
20 19 0.04
20 20 1.00
20 21 0.02
20 22 0.05
20 23 0.34
20 24 0.30
20 25 0.01
20 26 0.01
20 27 0.01
20 28 0.01
20 29 0.01
20 30 0.16
20 31 0.35
20 32 0.08
20 33 0.04
20 34 0.01
20 35 0.02
20 36 0.05
20 37 0.00
20 38 0.36
20 39 0.31
20 40 0.00
20 41 0.06

21 1 0.02
21 2 0.01
21 3 0.04
21 4 0.06
21 5 0.03
21 6 0.01
21 7 0.01
21 8 0.01
21 9 0.04
21 10 0.05
21 11 0.01
21 12 0.01
21 13 0.01
21 14 0.01
21 15 0.02
21 16 0.04
21 17 0.00
21 18 0.00
21 19 0.01
21 20 0.02
21 21 1.00
21 22 0.64
21 23 0.09
21 24 0.03
21 25 0.40
21 26 0.37
21 27 0.39
21 28 0.40
21 29 0.41
21 30 0.03
21 31 0.01
21 32 0.03
21 33 0.02
21 34 0.01
21 35 0.02
21 36 0.04
21 37 0.00
21 38 0.02
21 39 0.03
21 40 0.08
21 41 0.01

22 1 0.04
22 2 0.04
22 3 0.08
22 4 0.09
22 5 0.06
22 6 0.10
22 7 0.02
22 8 0.03
22 9 0.07
22 10 0.10
22 11 0.01
22 12 0.05
22 13 0.02
22 14 0.07
22 15 0.02
22 16 0.06
22 17 0.00
22 18 0.00
22 19 0.01
22 20 0.05
22 21 0.64
22 22 1.00
22 23 0.14
22 24 0.05
22 25 0.37
22 26 0.36
22 27 0.37
22 28 0.36
22 29 0.37
22 30 0.06
22 31 0.04
22 32 0.07
22 33 0.02
22 34 0.02
22 35 0.01
22 36 0.05
22 37 0.00
22 38 0.05
22 39 0.06
22 40 0.10
22 41 0.01

23 1 0.19
23 2 0.20
23 3 0.18
23 4 0.18
23 5 0.25
23 6 0.11
23 7 0.05
23 8 0.37
23 9 0.18
23 10 0.19
23 11 0.08
23 12 0.07
23 13 0.10
23 14 0.12
23 15 0.02
23 16 0.11
23 17 0.00
23 18 0.00
23 19 0.03
23 20 0.34
23 21 0.09
23 22 0.14
23 23 1.00
23 24 0.52
23 25 0.07
23 26 0.08
23 27 0.06
23 28 0.06
23 29 0.05
23 30 0.14
23 31 0.36
23 32 0.09
23 33 0.04
23 34 0.02
23 35 0.03
23 36 0.04
23 37 0.01
23 38 0.35
23 39 0.22
23 40 0.02
23 41 0.06

24 1 0.23
24 2 0.17
24 3 0.15
24 4 0.16
24 5 0.28
24 6 0.01
24 7 0.05
24 8 0.34
24 9 0.15
24 10 0.16
24 11 0.08
24 12 0.04
24 13 0.09
24 14 0.02
24 15 0.03
24 16 0.10
24 17 0.00
24 18 0.00
24 19 0.04
24 20 0.30
24 21 0.03
24 22 0.05
24 23 0.52
24 24 1.00
24 25 0.02
24 26 0.02
24 27 0.02
24 28 0.02
24 29 0.02
24 30 0.09
24 31 0.46
24 32 0.04
24 33 0.03
24 34 0.03
24 35 0.07
24 36 0.03
24 37 0.01
24 38 0.44
24 39 0.18
24 40 0.01
24 41 0.05

25 1 0.02
25 2 0.00
25 3 0.04
25 4 0.06
25 5 0.03
25 6 0.01
25 7 0.01
25 8 0.01
25 9 0.03
25 10 0.04
25 11 0.01
25 12 0.01
25 13 0.01
25 14 0.02
25 15 0.01
25 16 0.21
25 17 0.00
25 18 0.00
25 19 0.03
25 20 0.01
25 21 0.40
25 22 0.37
25 23 0.07
25 24 0.02
25 25 1.00
25 26 0.78
25 27 0.77
25 28 0.81
25 29 0.76
25 30 0.01
25 31 0.01
25 32 0.04
25 33 0.02
25 34 0.01
25 35 0.01
25 36 0.02
25 37 0.01
25 38 0.01
25 39 0.01
25 40 0.58
25 41 0.01

26 1 0.02
26 2 0.01
26 3 0.04
26 4 0.06
26 5 0.03
26 6 0.03
26 7 0.01
26 8 0.01
26 9 0.03
26 10 0.04
26 11 0.01
26 12 0.02
26 13 0.01
26 14 0.02
26 15 0.01
26 16 0.22
26 17 0.00
26 18 0.00
26 19 0.03
26 20 0.01
26 21 0.37
26 22 0.36
26 23 0.08
26 24 0.02
26 25 0.78
26 26 1.00
26 27 0.76
26 28 0.77
26 29 0.73
26 30 0.02
26 31 0.01
26 32 0.06
26 33 0.02
26 34 0.01
26 35 0.01
26 36 0.02
26 37 0.01
26 38 0.01
26 39 0.01
26 40 0.58
26 41 0.01

27 1 0.02
27 2 0.01
27 3 0.04
27 4 0.06
27 5 0.04
27 6 0.01
27 7 0.01
27 8 0.01
27 9 0.04
27 10 0.04
27 11 0.01
27 12 0.01
27 13 0.01
27 14 0.01
27 15 0.01
27 16 0.26
27 17 0.00
27 18 0.00
27 19 0.03
27 20 0.01
27 21 0.39
27 22 0.37
27 23 0.06
27 24 0.02
27 25 0.77
27 26 0.76
27 27 1.00
27 28 0.75
27 29 0.77
27 30 0.01
27 31 0.01
27 32 0.03
27 33 0.03
27 34 0.01
27 35 0.01
27 36 0.02
27 37 0.01
27 38 0.01
27 39 0.01
27 40 0.63
27 41 0.01

28 1 0.01
28 2 0.01
28 3 0.04
28 4 0.06
28 5 0.03
28 6 0.01
28 7 0.01
28 8 0.01
28 9 0.03
28 10 0.03
28 11 0.01
28 12 0.01
28 13 0.01
28 14 0.02
28 15 0.01
28 16 0.22
28 17 0.00
28 18 0.00
28 19 0.02
28 20 0.01
28 21 0.40
28 22 0.36
28 23 0.06
28 24 0.02
28 25 0.81
28 26 0.77
28 27 0.75
28 28 1.00
28 29 0.79
28 30 0.01
28 31 0.01
28 32 0.03
28 33 0.02
28 34 0.00
28 35 0.01
28 36 0.02
28 37 0.01
28 38 0.01
28 39 0.01
28 40 0.59
28 41 0.01

29 1 0.01
29 2 0.00
29 3 0.04
29 4 0.06
29 5 0.03
29 6 0.00
29 7 0.01
29 8 0.01
29 9 0.03
29 10 0.03
29 11 0.01
29 12 0.01
29 13 0.01
29 14 0.01
29 15 0.00
29 16 0.23
29 17 0.00
29 18 0.00
29 19 0.03
29 20 0.01
29 21 0.41
29 22 0.37
29 23 0.05
29 24 0.02
29 25 0.76
29 26 0.73
29 27 0.77
29 28 0.79
29 29 1.00
29 30 0.01
29 31 0.00
29 32 0.02
29 33 0.02
29 34 0.01
29 35 0.01
29 36 0.02
29 37 0.01
29 38 0.01
29 39 0.00
29 40 0.62
29 41 0.01

30 1 0.10
30 2 0.25
30 3 0.19
30 4 0.19
30 5 0.12
30 6 0.08
30 7 0.01
30 8 0.07
30 9 0.17
30 10 0.19
30 11 0.04
30 12 0.03
30 13 0.02
30 14 0.08
30 15 0.00
30 16 0.11
30 17 0.00
30 18 0.00
30 19 0.01
30 20 0.16
30 21 0.03
30 22 0.06
30 23 0.14
30 24 0.09
30 25 0.01
30 26 0.02
30 27 0.01
30 28 0.01
30 29 0.01
30 30 1.00
30 31 0.15
30 32 0.06
30 33 0.04
30 34 0.01
30 35 0.01
30 36 0.05
30 37 0.01
30 38 0.16
30 39 0.23
30 40 0.01
30 41 0.02

31 1 0.32
31 2 0.25
31 3 0.19
31 4 0.19
31 5 0.41
31 6 0.03
31 7 0.02
31 8 0.32
31 9 0.19
31 10 0.21
31 11 0.09
31 12 0.06
31 13 0.09
31 14 0.06
31 15 0.01
31 16 0.15
31 17 0.00
31 18 0.00
31 19 0.04
31 20 0.35
31 21 0.01
31 22 0.04
31 23 0.36
31 24 0.46
31 25 0.01
31 26 0.01
31 27 0.01
31 28 0.01
31 29 0.00
31 30 0.15
31 31 1.00
31 32 0.04
31 33 0.02
31 34 0.03
31 35 0.08
31 36 0.04
31 37 0.00
31 38 0.69
31 39 0.24
31 40 0.00
31 41 0.05

32 1 0.07
32 2 0.05
32 3 0.05
32 4 0.06
32 5 0.06
32 6 0.14
32 7 0.03
32 8 0.06
32 9 0.05
32 10 0.07
32 11 0.01
32 12 0.11
32 13 0.01
32 14 0.12
32 15 0.00
32 16 0.04
32 17 0.00
32 18 0.00
32 19 0.00
32 20 0.08
32 21 0.03
32 22 0.07
32 23 0.09
32 24 0.04
32 25 0.04
32 26 0.06
32 27 0.03
32 28 0.03
32 29 0.02
32 30 0.06
32 31 0.04
32 32 1.00
32 33 0.10
32 34 0.03
32 35 0.02
32 36 0.01
32 37 0.00
32 38 0.03
32 39 0.05
32 40 0.02
32 41 0.01

33 1 0.04
33 2 0.04
33 3 0.05
33 4 0.05
33 5 0.04
33 6 0.06
33 7 0.01
33 8 0.03
33 9 0.05
33 10 0.05
33 11 0.01
33 12 0.05
33 13 0.01
33 14 0.06
33 15 0.02
33 16 0.03
33 17 0.00
33 18 0.00
33 19 0.02
33 20 0.04
33 21 0.02
33 22 0.02
33 23 0.04
33 24 0.03
33 25 0.02
33 26 0.02
33 27 0.03
33 28 0.02
33 29 0.02
33 30 0.04
33 31 0.02
33 32 0.10
33 33 1.00
33 34 0.16
33 35 0.10
33 36 0.01
33 37 0.00
33 38 0.03
33 39 0.03
33 40 0.02
33 41 0.01

34 1 0.02
34 2 0.01
34 3 0.02
34 4 0.02
34 5 0.03
34 6 0.01
34 7 0.00
34 8 0.01
34 9 0.02
34 10 0.02
34 11 0.00
34 12 0.03
34 13 0.00
34 14 0.01
34 15 0.03
34 16 0.01
34 17 0.00
34 18 0.00
34 19 0.01
34 20 0.01
34 21 0.01
34 22 0.02
34 23 0.02
34 24 0.03
34 25 0.01
34 26 0.01
34 27 0.01
34 28 0.00
34 29 0.01
34 30 0.01
34 31 0.03
34 32 0.03
34 33 0.16
34 34 1.00
34 35 0.21
34 36 0.00
34 37 0.00
34 38 0.03
34 39 0.00
34 40 0.00
34 41 0.00

35 1 0.05
35 2 0.02
35 3 0.03
35 4 0.03
35 5 0.07
35 6 0.01
35 7 0.01
35 8 0.02
35 9 0.03
35 10 0.02
35 11 0.01
35 12 0.03
35 13 0.02
35 14 0.01
35 15 0.04
35 16 0.06
35 17 0.00
35 18 0.00
35 19 0.01
35 20 0.02
35 21 0.02
35 22 0.01
35 23 0.03
35 24 0.07
35 25 0.01
35 26 0.01
35 27 0.01
35 28 0.01
35 29 0.01
35 30 0.01
35 31 0.08
35 32 0.02
35 33 0.10
35 34 0.21
35 35 1.00
35 36 0.01
35 37 0.00
35 38 0.09
35 39 0.02
35 40 0.00
35 41 0.00

36 1 0.04
36 2 0.06
36 3 0.05
36 4 0.06
36 5 0.03
36 6 0.00
36 7 0.01
36 8 0.01
36 9 0.05
36 10 0.05
36 11 0.02
36 12 0.01
36 13 0.01
36 14 0.00
36 15 0.00
36 16 0.02
36 17 0.00
36 18 0.00
36 19 0.00
36 20 0.05
36 21 0.04
36 22 0.05
36 23 0.04
36 24 0.03
36 25 0.02
36 26 0.02
36 27 0.02
36 28 0.02
36 29 0.02
36 30 0.05
36 31 0.04
36 32 0.01
36 33 0.01
36 34 0.00
36 35 0.01
36 36 1.00
36 37 0.00
36 38 0.05
36 39 0.08
36 40 0.00
36 41 0.00

37 1 0.01
37 2 0.01
37 3 0.01
37 4 0.02
37 5 0.01
37 6 0.00
37 7 0.00
37 8 0.00
37 9 0.01
37 10 0.01
37 11 0.00
37 12 0.00
37 13 0.00
37 14 0.01
37 15 0.00
37 16 0.00
37 17 0.00
37 18 0.00
37 19 0.00
37 20 0.00
37 21 0.00
37 22 0.00
37 23 0.01
37 24 0.01
37 25 0.01
37 26 0.01
37 27 0.01
37 28 0.01
37 29 0.01
37 30 0.01
37 31 0.00
37 32 0.00
37 33 0.00
37 34 0.00
37 35 0.00
37 36 0.00
37 37 1.00
37 38 0.00
37 39 0.01
37 40 0.00
37 41 0.00

38 1 0.34
38 2 0.27
38 3 0.20
38 4 0.20
38 5 0.48
38 6 0.03
38 7 0.01
38 8 0.34
38 9 0.20
38 10 0.21
38 11 0.08
38 12 0.06
38 13 0.10
38 14 0.06
38 15 0.01
38 16 0.19
38 17 0.00
38 18 0.00
38 19 0.04
38 20 0.36
38 21 0.02
38 22 0.05
38 23 0.35
38 24 0.44
38 25 0.01
38 26 0.01
38 27 0.01
38 28 0.01
38 29 0.01
38 30 0.16
38 31 0.69
38 32 0.03
38 33 0.03
38 34 0.03
38 35 0.09
38 36 0.05
38 37 0.00
38 38 1.00
38 39 0.25
38 40 0.00
38 41 0.05

39 1 0.17
39 2 0.43
39 3 0.36
39 4 0.34
39 5 0.21
39 6 0.05
39 7 0.01
39 8 0.16
39 9 0.33
39 10 0.36
39 11 0.06
39 12 0.03
39 13 0.01
39 14 0.09
39 15 0.01
39 16 0.19
39 17 0.00
39 18 0.00
39 19 0.01
39 20 0.31
39 21 0.03
39 22 0.06
39 23 0.22
39 24 0.18
39 25 0.01
39 26 0.01
39 27 0.01
39 28 0.01
39 29 0.00
39 30 0.23
39 31 0.24
39 32 0.05
39 33 0.03
39 34 0.00
39 35 0.02
39 36 0.08
39 37 0.01
39 38 0.25
39 39 1.00
39 40 0.00
39 41 0.09

40 1 0.00
40 2 0.00
40 3 0.02
40 4 0.04
40 5 0.02
40 6 0.01
40 7 0.00
40 8 0.00
40 9 0.01
40 10 0.02
40 11 0.00
40 12 0.01
40 13 0.00
40 14 0.00
40 15 0.00
40 16 0.29
40 17 0.00
40 18 0.00
40 19 0.02
40 20 0.00
40 21 0.08
40 22 0.10
40 23 0.02
40 24 0.01
40 25 0.58
40 26 0.58
40 27 0.63
40 28 0.59
40 29 0.62
40 30 0.01
40 31 0.00
40 32 0.02
40 33 0.02
40 34 0.00
40 35 0.00
40 36 0.00
40 37 0.00
40 38 0.00
40 39 0.00
40 40 1.00
40 41 0.00

41 1 0.04
41 2 0.07
41 3 0.06
41 4 0.06
41 5 0.06
41 6 0.00
41 7 0.00
41 8 0.05
41 9 0.06
41 10 0.07
41 11 0.02
41 12 0.01
41 13 0.01
41 14 0.01
41 15 0.00
41 16 0.03
41 17 0.00
41 18 0.00
41 19 0.04
41 20 0.06
41 21 0.01
41 22 0.01
41 23 0.06
41 24 0.05
41 25 0.01
41 26 0.01
41 27 0.01
41 28 0.01
41 29 0.01
41 30 0.02
41 31 0.05
41 32 0.01
41 33 0.01
41 34 0.00
41 35 0.00
41 36 0.00
41 37 0.00
41 38 0.05
41 39 0.09
41 40 0.00
41 41 1.00



==> csv/census-MI-real.csv.dat <==
1 1 1.00
1 2 0.19
1 3 0.15
1 4 0.15
1 5 0.26
1 6 0.03
1 7 0.21
1 8 0.26
1 9 0.15
1 10 0.16
1 11 0.01
1 12 0.01
1 13 0.00
1 14 0.04
1 15 0.03
1 16 0.11
1 17 0.00
1 18 0.00
1 19 0.04
1 20 0.29
1 21 0.02
1 22 0.04
1 23 0.29
1 24 0.29
1 25 0.03
1 26 0.03
1 27 0.03
1 28 0.01
1 29 0.01
1 30 0.12
1 31 0.35
1 32 0.04
1 33 0.04
1 34 0.04
1 35 0.02
1 36 0.05
1 37 0.02
1 38 0.39
1 39 0.19
1 40 0.00
1 41 0.04

2 1 0.19
2 2 1.00
2 3 0.52
2 4 0.47
2 5 0.17
2 6 0.08
2 7 0.01
2 8 0.09
2 9 0.54
2 10 0.50
2 11 0.01
2 12 0.01
2 13 0.01
2 14 0.14
2 15 0.08
2 16 0.23
2 17 0.00
2 18 0.00
2 19 0.02
2 20 0.25
2 21 0.00
2 22 0.02
2 23 0.14
2 24 0.14
2 25 0.01
2 26 0.01
2 27 0.01
2 28 0.00
2 29 0.00
2 30 0.29
2 31 0.20
2 32 0.01
2 33 0.01
2 34 0.02
2 35 0.01
2 36 0.08
2 37 0.00
2 38 0.24
2 39 0.44
2 40 0.00
2 41 0.06

3 1 0.15
3 2 0.52
3 3 1.00
3 4 0.54
3 5 0.15
3 6 0.06
3 7 0.02
3 8 0.07
3 9 0.94
3 10 0.50
3 11 0.01
3 12 0.02
3 13 0.04
3 14 0.09
3 15 0.05
3 16 0.17
3 17 0.00
3 18 0.00
3 19 0.02
3 20 0.19
3 21 0.01
3 22 0.05
3 23 0.13
3 24 0.12
3 25 0.02
3 26 0.01
3 27 0.01
3 28 0.00
3 29 0.01
3 30 0.21
3 31 0.15
3 32 0.04
3 33 0.04
3 34 0.05
3 35 0.02
3 36 0.06
3 37 0.01
3 38 0.18
3 39 0.33
3 40 0.00
3 41 0.06

4 1 0.15
4 2 0.47
4 3 0.54
4 4 1.00
4 5 0.18
4 6 0.06
4 7 0.03
4 8 0.08
4 9 0.55
4 10 0.87
4 11 0.01
4 12 0.03
4 13 0.07
4 14 0.09
4 15 0.06
4 16 0.17
4 17 0.00
4 18 0.00
4 19 0.03
4 20 0.19
4 21 0.01
4 22 0.05
4 23 0.13
4 24 0.13
4 25 0.01
4 26 0.01
4 27 0.01
4 28 0.00
4 29 0.00
4 30 0.19
4 31 0.15
4 32 0.05
4 33 0.05
4 34 0.06
4 35 0.02
4 36 0.06
4 37 0.01
4 38 0.17
4 39 0.33
4 40 0.00
4 41 0.09

5 1 0.26
5 2 0.17
5 3 0.15
5 4 0.18
5 5 1.00
5 6 0.03
5 7 0.13
5 8 0.18
5 9 0.15
5 10 0.19
5 11 0.01
5 12 0.03
5 13 0.00
5 14 0.04
5 15 0.02
5 16 0.10
5 17 0.00
5 18 0.00
5 19 0.06
5 20 0.22
5 21 0.00
5 22 0.03
5 23 0.26
5 24 0.26
5 25 0.01
5 26 0.01
5 27 0.01
5 28 0.00
5 29 0.00
5 30 0.12
5 31 0.36
5 32 0.05
5 33 0.05
5 34 0.06
5 35 0.04
5 36 0.04
5 37 0.01
5 38 0.47
5 39 0.17
5 40 0.00
5 41 0.08

6 1 0.03
6 2 0.08
6 3 0.06
6 4 0.06
6 5 0.03
6 6 1.00
6 7 0.00
6 8 0.01
6 9 0.06
6 10 0.07
6 11 0.00
6 12 0.00
6 13 0.00
6 14 0.48
6 15 0.01
6 16 0.03
6 17 0.00
6 18 0.00
6 19 0.00
6 20 0.04
6 21 0.00
6 22 0.01
6 23 0.03
6 24 0.02
6 25 0.00
6 26 0.00
6 27 0.00
6 28 0.00
6 29 0.00
6 30 0.05
6 31 0.04
6 32 0.01
6 33 0.01
6 34 0.01
6 35 0.00
6 36 0.01
6 37 0.00
6 38 0.04
6 39 0.06
6 40 0.00
6 41 0.00

7 1 0.21
7 2 0.01
7 3 0.02
7 4 0.03
7 5 0.13
7 6 0.00
7 7 1.00
7 8 0.08
7 9 0.02
7 10 0.02
7 11 0.00
7 12 0.00
7 13 0.00
7 14 0.01
7 15 0.01
7 16 0.01
7 17 0.00
7 18 0.00
7 19 0.01
7 20 0.06
7 21 0.00
7 22 0.01
7 23 0.12
7 24 0.11
7 25 0.00
7 26 0.00
7 27 0.00
7 28 0.00
7 29 0.00
7 30 0.01
7 31 0.05
7 32 0.01
7 33 0.01
7 34 0.01
7 35 0.00
7 36 0.02
7 37 0.00
7 38 0.04
7 39 0.02
7 40 0.00
7 41 0.02

8 1 0.26
8 2 0.09
8 3 0.07
8 4 0.08
8 5 0.18
8 6 0.01
8 7 0.08
8 8 1.00
8 9 0.07
8 10 0.08
8 11 0.02
8 12 0.01
8 13 0.02
8 14 0.02
8 15 0.01
8 16 0.05
8 17 0.00
8 18 0.00
8 19 0.04
8 20 0.51
8 21 0.01
8 22 0.02
8 23 0.49
8 24 0.40
8 25 0.01
8 26 0.01
8 27 0.01
8 28 0.00
8 29 0.00
8 30 0.05
8 31 0.31
8 32 0.02
8 33 0.02
8 34 0.02
8 35 0.02
8 36 0.02
8 37 0.02
8 38 0.30
8 39 0.11
8 40 0.00
8 41 0.04

9 1 0.15
9 2 0.54
9 3 0.94
9 4 0.55
9 5 0.15
9 6 0.06
9 7 0.02
9 8 0.07
9 9 1.00
9 10 0.51
9 11 0.01
9 12 0.01
9 13 0.04
9 14 0.09
9 15 0.05
9 16 0.18
9 17 0.00
9 18 0.00
9 19 0.02
9 20 0.20
9 21 0.01
9 22 0.04
9 23 0.13
9 24 0.12
9 25 0.01
9 26 0.01
9 27 0.01
9 28 0.00
9 29 0.00
9 30 0.21
9 31 0.16
9 32 0.03
9 33 0.03
9 34 0.04
9 35 0.01
9 36 0.06
9 37 0.01
9 38 0.19
9 39 0.34
9 40 0.00
9 41 0.05

10 1 0.16
10 2 0.50
10 3 0.50
10 4 0.87
10 5 0.19
10 6 0.07
10 7 0.02
10 8 0.08
10 9 0.51
10 10 1.00
10 11 0.01
10 12 0.02
10 13 0.06
10 14 0.09
10 15 0.05
10 16 0.18
10 17 0.00
10 18 0.00
10 19 0.03
10 20 0.21
10 21 0.01
10 22 0.03
10 23 0.13
10 24 0.13
10 25 0.01
10 26 0.01
10 27 0.01
10 28 0.00
10 29 0.00
10 30 0.20
10 31 0.16
10 32 0.03
10 33 0.03
10 34 0.03
10 35 0.01
10 36 0.06
10 37 0.01
10 38 0.20
10 39 0.36
10 40 0.00
10 41 0.08

11 1 0.01
11 2 0.01
11 3 0.01
11 4 0.01
11 5 0.01
11 6 0.00
11 7 0.00
11 8 0.02
11 9 0.01
11 10 0.01
11 11 1.00
11 12 0.06
11 13 0.00
11 14 0.00
11 15 0.01
11 16 0.00
11 17 0.00
11 18 0.00
11 19 0.01
11 20 0.02
11 21 0.01
11 22 0.02
11 23 0.01
11 24 0.01
11 25 0.01
11 26 0.01
11 27 0.01
11 28 0.00
11 29 0.01
11 30 0.00
11 31 0.03
11 32 0.16
11 33 0.16
11 34 0.14
11 35 0.07
11 36 0.00
11 37 0.00
11 38 0.00
11 39 0.00
11 40 0.00
11 41 0.00

12 1 0.01
12 2 0.01
12 3 0.02
12 4 0.03
12 5 0.03
12 6 0.00
12 7 0.00
12 8 0.01
12 9 0.01
12 10 0.02
12 11 0.06
12 12 1.00
12 13 0.00
12 14 0.01
12 15 0.01
12 16 0.01
12 17 0.00
12 18 0.00
12 19 0.01
12 20 0.01
12 21 0.02
12 22 0.04
12 23 0.02
12 24 0.01
12 25 0.01
12 26 0.01
12 27 0.01
12 28 0.00
12 29 0.01
12 30 0.01
12 31 0.01
12 32 0.36
12 33 0.37
12 34 0.31
12 35 0.19
12 36 0.01
12 37 0.01
12 38 0.01
12 39 0.00
12 40 0.00
12 41 0.01

13 1 0.00
13 2 0.01
13 3 0.04
13 4 0.07
13 5 0.00
13 6 0.00
13 7 0.00
13 8 0.02
13 9 0.04
13 10 0.06
13 11 0.00
13 12 0.00
13 13 1.00
13 14 0.00
13 15 0.00
13 16 0.01
13 17 0.00
13 18 0.00
13 19 0.00
13 20 0.01
13 21 0.00
13 22 0.00
13 23 0.09
13 24 0.08
13 25 0.00
13 26 0.00
13 27 0.00
13 28 0.00
13 29 0.00
13 30 0.00
13 31 0.00
13 32 0.00
13 33 0.00
13 34 0.00
13 35 0.00
13 36 0.00
13 37 0.01
13 38 0.00
13 39 0.01
13 40 0.00
13 41 0.04

14 1 0.04
14 2 0.14
14 3 0.09
14 4 0.09
14 5 0.04
14 6 0.48
14 7 0.01
14 8 0.02
14 9 0.09
14 10 0.09
14 11 0.00
14 12 0.01
14 13 0.00
14 14 1.00
14 15 0.01
14 16 0.04
14 17 0.00
14 18 0.00
14 19 0.00
14 20 0.06
14 21 0.00
14 22 0.01
14 23 0.04
14 24 0.03
14 25 0.00
14 26 0.00
14 27 0.00
14 28 0.00
14 29 0.00
14 30 0.07
14 31 0.05
14 32 0.01
14 33 0.01
14 34 0.01
14 35 0.00
14 36 0.01
14 37 0.00
14 38 0.06
14 39 0.10
14 40 0.00
14 41 0.00

15 1 0.03
15 2 0.08
15 3 0.05
15 4 0.06
15 5 0.02
15 6 0.01
15 7 0.01
15 8 0.01
15 9 0.05
15 10 0.05
15 11 0.01
15 12 0.01
15 13 0.00
15 14 0.01
15 15 1.00
15 16 0.12
15 17 0.00
15 18 0.00
15 19 0.00
15 20 0.02
15 21 0.01
15 22 0.03
15 23 0.02
15 24 0.01
15 25 0.01
15 26 0.01
15 27 0.01
15 28 0.01
15 29 0.01
15 30 0.01
15 31 0.02
15 32 0.01
15 33 0.01
15 34 0.01
15 35 0.01
15 36 0.00
15 37 0.00
15 38 0.02
15 39 0.04
15 40 0.00
15 41 0.01

16 1 0.11
16 2 0.23
16 3 0.17
16 4 0.17
16 5 0.10
16 6 0.03
16 7 0.01
16 8 0.05
16 9 0.18
16 10 0.18
16 11 0.00
16 12 0.01
16 13 0.01
16 14 0.04
16 15 0.12
16 16 1.00
16 17 0.00
16 18 0.00
16 19 0.01
16 20 0.11
16 21 0.06
16 22 0.05
16 23 0.08
16 24 0.07
16 25 0.37
16 26 0.37
16 27 0.37
16 28 0.38
16 29 0.38
16 30 0.09
16 31 0.11
16 32 0.02
16 33 0.01
16 34 0.02
16 35 0.01
16 36 0.03
16 37 0.01
16 38 0.17
16 39 0.19
16 40 0.45
16 41 0.02

17 1 0.00
17 2 0.00
17 3 0.00
17 4 0.00
17 5 0.00
17 6 0.00
17 7 0.00
17 8 0.00
17 9 0.00
17 10 0.00
17 11 0.00
17 12 0.00
17 13 0.00
17 14 0.00
17 15 0.00
17 16 0.00
17 17 1.00
17 18 1.00
17 19 0.00
17 20 0.00
17 21 0.00
17 22 0.00
17 23 0.00
17 24 0.00
17 25 0.00
17 26 0.00
17 27 0.00
17 28 0.00
17 29 0.00
17 30 0.00
17 31 0.00
17 32 0.00
17 33 0.00
17 34 0.00
17 35 0.00
17 36 0.00
17 37 0.00
17 38 0.00
17 39 0.00
17 40 0.00
17 41 0.00

18 1 0.00
18 2 0.00
18 3 0.00
18 4 0.00
18 5 0.00
18 6 0.00
18 7 0.00
18 8 0.00
18 9 0.00
18 10 0.00
18 11 0.00
18 12 0.00
18 13 0.00
18 14 0.00
18 15 0.00
18 16 0.00
18 17 1.00
18 18 1.00
18 19 0.00
18 20 0.00
18 21 0.00
18 22 0.00
18 23 0.00
18 24 0.00
18 25 0.00
18 26 0.00
18 27 0.00
18 28 0.00
18 29 0.00
18 30 0.00
18 31 0.00
18 32 0.00
18 33 0.00
18 34 0.00
18 35 0.00
18 36 0.00
18 37 0.00
18 38 0.00
18 39 0.00
18 40 0.00
18 41 0.00

19 1 0.04
19 2 0.02
19 3 0.02
19 4 0.03
19 5 0.06
19 6 0.00
19 7 0.01
19 8 0.04
19 9 0.02
19 10 0.03
19 11 0.01
19 12 0.01
19 13 0.00
19 14 0.00
19 15 0.00
19 16 0.01
19 17 0.00
19 18 0.00
19 19 1.00
19 20 0.06
19 21 0.01
19 22 0.01
19 23 0.05
19 24 0.05
19 25 0.01
19 26 0.01
19 27 0.00
19 28 0.00
19 29 0.00
19 30 0.02
19 31 0.05
19 32 0.02
19 33 0.02
19 34 0.01
19 35 0.01
19 36 0.00
19 37 0.00
19 38 0.06
19 39 0.02
19 40 0.00
19 41 0.08

20 1 0.29
20 2 0.25
20 3 0.19
20 4 0.19
20 5 0.22
20 6 0.04
20 7 0.06
20 8 0.51
20 9 0.20
20 10 0.21
20 11 0.02
20 12 0.01
20 13 0.01
20 14 0.06
20 15 0.02
20 16 0.11
20 17 0.00
20 18 0.00
20 19 0.06
20 20 1.00
20 21 0.01
20 22 0.02
20 23 0.45
20 24 0.35
20 25 0.01
20 26 0.01
20 27 0.01
20 28 0.00
20 29 0.00
20 30 0.19
20 31 0.32
20 32 0.02
20 33 0.02
20 34 0.02
20 35 0.01
20 36 0.07
20 37 0.01
20 38 0.34
20 39 0.32
20 40 0.00
20 41 0.06

21 1 0.02
21 2 0.00
21 3 0.01
21 4 0.01
21 5 0.00
21 6 0.00
21 7 0.00
21 8 0.01
21 9 0.01
21 10 0.01
21 11 0.01
21 12 0.02
21 13 0.00
21 14 0.00
21 15 0.01
21 16 0.06
21 17 0.00
21 18 0.00
21 19 0.01
21 20 0.01
21 21 1.00
21 22 0.83
21 23 0.01
21 24 0.01
21 25 0.45
21 26 0.45
21 27 0.47
21 28 0.46
21 29 0.49
21 30 0.00
21 31 0.00
21 32 0.02
21 33 0.02
21 34 0.02
21 35 0.01
21 36 0.01
21 37 0.00
21 38 0.00
21 39 0.00
21 40 0.11
21 41 0.00

22 1 0.04
22 2 0.02
22 3 0.05
22 4 0.05
22 5 0.03
22 6 0.01
22 7 0.01
22 8 0.02
22 9 0.04
22 10 0.03
22 11 0.02
22 12 0.04
22 13 0.00
22 14 0.01
22 15 0.03
22 16 0.05
22 17 0.00
22 18 0.00
22 19 0.01
22 20 0.02
22 21 0.83
22 22 1.00
22 23 0.03
22 24 0.02
22 25 0.40
22 26 0.39
22 27 0.40
22 28 0.39
22 29 0.44
22 30 0.02
22 31 0.01
22 32 0.04
22 33 0.04
22 34 0.04
22 35 0.02
22 36 0.01
22 37 0.01
22 38 0.01
22 39 0.01
22 40 0.09
22 41 0.01

23 1 0.29
23 2 0.14
23 3 0.13
23 4 0.13
23 5 0.26
23 6 0.03
23 7 0.12
23 8 0.49
23 9 0.13
23 10 0.13
23 11 0.01
23 12 0.02
23 13 0.09
23 14 0.04
23 15 0.02
23 16 0.08
23 17 0.00
23 18 0.00
23 19 0.05
23 20 0.45
23 21 0.01
23 22 0.03
23 23 1.00
23 24 0.89
23 25 0.02
23 26 0.02
23 27 0.02
23 28 0.01
23 29 0.01
23 30 0.10
23 31 0.51
23 32 0.03
23 33 0.03
23 34 0.04
23 35 0.03
23 36 0.03
23 37 0.02
23 38 0.39
23 39 0.16
23 40 0.00
23 41 0.05

24 1 0.29
24 2 0.14
24 3 0.12
24 4 0.13
24 5 0.26
24 6 0.02
24 7 0.11
24 8 0.40
24 9 0.12
24 10 0.13
24 11 0.01
24 12 0.01
24 13 0.08
24 14 0.03
24 15 0.01
24 16 0.07
24 17 0.00
24 18 0.00
24 19 0.05
24 20 0.35
24 21 0.01
24 22 0.02
24 23 0.89
24 24 1.00
24 25 0.01
24 26 0.01
24 27 0.01
24 28 0.00
24 29 0.00
24 30 0.10
24 31 0.52
24 32 0.02
24 33 0.02
24 34 0.03
24 35 0.02
24 36 0.03
24 37 0.02
24 38 0.41
24 39 0.16
24 40 0.00
24 41 0.05

25 1 0.03
25 2 0.01
25 3 0.02
25 4 0.01
25 5 0.01
25 6 0.00
25 7 0.00
25 8 0.01
25 9 0.01
25 10 0.01
25 11 0.01
25 12 0.01
25 13 0.00
25 14 0.00
25 15 0.01
25 16 0.37
25 17 0.00
25 18 0.00
25 19 0.01
25 20 0.01
25 21 0.45
25 22 0.40
25 23 0.02
25 24 0.01
25 25 1.00
25 26 0.94
25 27 0.93
25 28 0.94
25 29 0.92
25 30 0.01
25 31 0.01
25 32 0.01
25 33 0.01
25 34 0.02
25 35 0.01
25 36 0.01
25 37 0.00
25 38 0.02
25 39 0.01
25 40 0.82
25 41 0.00

26 1 0.03
26 2 0.01
26 3 0.01
26 4 0.01
26 5 0.01
26 6 0.00
26 7 0.00
26 8 0.01
26 9 0.01
26 10 0.01
26 11 0.01
26 12 0.01
26 13 0.00
26 14 0.00
26 15 0.01
26 16 0.37
26 17 0.00
26 18 0.00
26 19 0.01
26 20 0.01
26 21 0.45
26 22 0.39
26 23 0.02
26 24 0.01
26 25 0.94
26 26 1.00
26 27 0.99
26 28 0.93
26 29 0.91
26 30 0.01
26 31 0.01
26 32 0.01
26 33 0.01
26 34 0.02
26 35 0.01
26 36 0.01
26 37 0.00
26 38 0.02
26 39 0.01
26 40 0.82
26 41 0.00

27 1 0.03
27 2 0.01
27 3 0.01
27 4 0.01
27 5 0.01
27 6 0.00
27 7 0.00
27 8 0.01
27 9 0.01
27 10 0.01
27 11 0.01
27 12 0.01
27 13 0.00
27 14 0.00
27 15 0.01
27 16 0.37
27 17 0.00
27 18 0.00
27 19 0.00
27 20 0.01
27 21 0.47
27 22 0.40
27 23 0.02
27 24 0.01
27 25 0.93
27 26 0.99
27 27 1.00
27 28 0.93
27 29 0.91
27 30 0.01
27 31 0.01
27 32 0.01
27 33 0.02
27 34 0.02
27 35 0.01
27 36 0.01
27 37 0.00
27 38 0.02
27 39 0.01
27 40 0.81
27 41 0.00

28 1 0.01
28 2 0.00
28 3 0.00
28 4 0.00
28 5 0.00
28 6 0.00
28 7 0.00
28 8 0.00
28 9 0.00
28 10 0.00
28 11 0.00
28 12 0.00
28 13 0.00
28 14 0.00
28 15 0.01
28 16 0.38
28 17 0.00
28 18 0.00
28 19 0.00
28 20 0.00
28 21 0.46
28 22 0.39
28 23 0.01
28 24 0.00
28 25 0.94
28 26 0.93
28 27 0.93
28 28 1.00
28 29 0.93
28 30 0.00
28 31 0.00
28 32 0.01
28 33 0.01
28 34 0.01
28 35 0.00
28 36 0.00
28 37 0.00
28 38 0.00
28 39 0.00
28 40 0.82
28 41 0.00

29 1 0.01
29 2 0.00
29 3 0.01
29 4 0.00
29 5 0.00
29 6 0.00
29 7 0.00
29 8 0.00
29 9 0.00
29 10 0.00
29 11 0.01
29 12 0.01
29 13 0.00
29 14 0.00
29 15 0.01
29 16 0.38
29 17 0.00
29 18 0.00
29 19 0.00
29 20 0.00
29 21 0.49
29 22 0.44
29 23 0.01
29 24 0.00
29 25 0.92
29 26 0.91
29 27 0.91
29 28 0.93
29 29 1.00
29 30 0.00
29 31 0.00
29 32 0.01
29 33 0.01
29 34 0.01
29 35 0.00
29 36 0.00
29 37 0.00
29 38 0.00
29 39 0.00
29 40 0.85
29 41 0.00

30 1 0.12
30 2 0.29
30 3 0.21
30 4 0.19
30 5 0.12
30 6 0.05
30 7 0.01
30 8 0.05
30 9 0.21
30 10 0.20
30 11 0.00
30 12 0.01
30 13 0.00
30 14 0.07
30 15 0.01
30 16 0.09
30 17 0.00
30 18 0.00
30 19 0.02
30 20 0.19
30 21 0.00
30 22 0.02
30 23 0.10
30 24 0.10
30 25 0.01
30 26 0.01
30 27 0.01
30 28 0.00
30 29 0.00
30 30 1.00
30 31 0.14
30 32 0.01
30 33 0.01
30 34 0.02
30 35 0.01
30 36 0.04
30 37 0.00
30 38 0.18
30 39 0.28
30 40 0.00
30 41 0.04

31 1 0.35
31 2 0.20
31 3 0.15
31 4 0.15
31 5 0.36
31 6 0.04
31 7 0.05
31 8 0.31
31 9 0.16
31 10 0.16
31 11 0.03
31 12 0.01
31 13 0.00
31 14 0.05
31 15 0.02
31 16 0.11
31 17 0.00
31 18 0.00
31 19 0.05
31 20 0.32
31 21 0.00
31 22 0.01
31 23 0.51
31 24 0.52
31 25 0.01
31 26 0.01
31 27 0.01
31 28 0.00
31 29 0.00
31 30 0.14
31 31 1.00
31 32 0.02
31 33 0.02
31 34 0.02
31 35 0.02
31 36 0.04
31 37 0.02
31 38 0.59
31 39 0.23
31 40 0.00
31 41 0.05

32 1 0.04
32 2 0.01
32 3 0.04
32 4 0.05
32 5 0.05
32 6 0.01
32 7 0.01
32 8 0.02
32 9 0.03
32 10 0.03
32 11 0.16
32 12 0.36
32 13 0.00
32 14 0.01
32 15 0.01
32 16 0.02
32 17 0.00
32 18 0.00
32 19 0.02
32 20 0.02
32 21 0.02
32 22 0.04
32 23 0.03
32 24 0.02
32 25 0.01
32 26 0.01
32 27 0.01
32 28 0.01
32 29 0.01
32 30 0.01
32 31 0.02
32 32 1.00
32 33 0.70
32 34 0.56
32 35 0.34
32 36 0.01
32 37 0.01
32 38 0.02
32 39 0.01
32 40 0.00
32 41 0.01

33 1 0.04
33 2 0.01
33 3 0.04
33 4 0.05
33 5 0.05
33 6 0.01
33 7 0.01
33 8 0.02
33 9 0.03
33 10 0.03
33 11 0.16
33 12 0.37
33 13 0.00
33 14 0.01
33 15 0.01
33 16 0.01
33 17 0.00
33 18 0.00
33 19 0.02
33 20 0.02
33 21 0.02
33 22 0.04
33 23 0.03
33 24 0.02
33 25 0.01
33 26 0.01
33 27 0.02
33 28 0.01
33 29 0.01
33 30 0.01
33 31 0.02
33 32 0.70
33 33 1.00
33 34 0.58
33 35 0.35
33 36 0.01
33 37 0.01
33 38 0.01
33 39 0.01
33 40 0.00
33 41 0.01

34 1 0.04
34 2 0.02
34 3 0.05
34 4 0.06
34 5 0.06
34 6 0.01
34 7 0.01
34 8 0.02
34 9 0.04
34 10 0.03
34 11 0.14
34 12 0.31
34 13 0.00
34 14 0.01
34 15 0.01
34 16 0.02
34 17 0.00
34 18 0.00
34 19 0.01
34 20 0.02
34 21 0.02
34 22 0.04
34 23 0.04
34 24 0.03
34 25 0.02
34 26 0.02
34 27 0.02
34 28 0.01
34 29 0.01
34 30 0.02
34 31 0.02
34 32 0.56
34 33 0.58
34 34 1.00
34 35 0.70
34 36 0.01
34 37 0.01
34 38 0.02
34 39 0.01
34 40 0.00
34 41 0.01

35 1 0.02
35 2 0.01
35 3 0.02
35 4 0.02
35 5 0.04
35 6 0.00
35 7 0.00
35 8 0.02
35 9 0.01
35 10 0.01
35 11 0.07
35 12 0.19
35 13 0.00
35 14 0.00
35 15 0.01
35 16 0.01
35 17 0.00
35 18 0.00
35 19 0.01
35 20 0.01
35 21 0.01
35 22 0.02
35 23 0.03
35 24 0.02
35 25 0.01
35 26 0.01
35 27 0.01
35 28 0.00
35 29 0.00
35 30 0.01
35 31 0.02
35 32 0.34
35 33 0.35
35 34 0.70
35 35 1.00
35 36 0.00
35 37 0.01
35 38 0.02
35 39 0.00
35 40 0.00
35 41 0.00

36 1 0.05
36 2 0.08
36 3 0.06
36 4 0.06
36 5 0.04
36 6 0.01
36 7 0.02
36 8 0.02
36 9 0.06
36 10 0.06
36 11 0.00
36 12 0.01
36 13 0.00
36 14 0.01
36 15 0.00
36 16 0.03
36 17 0.00
36 18 0.00
36 19 0.00
36 20 0.07
36 21 0.01
36 22 0.01
36 23 0.03
36 24 0.03
36 25 0.01
36 26 0.01
36 27 0.01
36 28 0.00
36 29 0.00
36 30 0.04
36 31 0.04
36 32 0.01
36 33 0.01
36 34 0.01
36 35 0.00
36 36 1.00
36 37 0.00
36 38 0.06
36 39 0.09
36 40 0.00
36 41 0.00

37 1 0.02
37 2 0.00
37 3 0.01
37 4 0.01
37 5 0.01
37 6 0.00
37 7 0.00
37 8 0.02
37 9 0.01
37 10 0.01
37 11 0.00
37 12 0.01
37 13 0.01
37 14 0.00
37 15 0.00
37 16 0.01
37 17 0.00
37 18 0.00
37 19 0.00
37 20 0.01
37 21 0.00
37 22 0.01
37 23 0.02
37 24 0.02
37 25 0.00
37 26 0.00
37 27 0.00
37 28 0.00
37 29 0.00
37 30 0.00
37 31 0.02
37 32 0.01
37 33 0.01
37 34 0.01
37 35 0.01
37 36 0.00
37 37 1.00
37 38 0.30
37 39 0.00
37 40 0.00
37 41 0.00

38 1 0.39
38 2 0.24
38 3 0.18
38 4 0.17
38 5 0.47
38 6 0.04
38 7 0.04
38 8 0.30
38 9 0.19
38 10 0.20
38 11 0.00
38 12 0.01
38 13 0.00
38 14 0.06
38 15 0.02
38 16 0.17
38 17 0.00
38 18 0.00
38 19 0.06
38 20 0.34
38 21 0.00
38 22 0.01
38 23 0.39
38 24 0.41
38 25 0.02
38 26 0.02
38 27 0.02
38 28 0.00
38 29 0.00
38 30 0.18
38 31 0.59
38 32 0.02
38 33 0.01
38 34 0.02
38 35 0.02
38 36 0.06
38 37 0.30
38 38 1.00
38 39 0.26
38 40 0.00
38 41 0.04

39 1 0.19
39 2 0.44
39 3 0.33
39 4 0.33
39 5 0.17
39 6 0.06
39 7 0.02
39 8 0.11
39 9 0.34
39 10 0.36
39 11 0.00
39 12 0.00
39 13 0.01
39 14 0.10
39 15 0.04
39 16 0.19
39 17 0.00
39 18 0.00
39 19 0.02
39 20 0.32
39 21 0.00
39 22 0.01
39 23 0.16
39 24 0.16
39 25 0.01
39 26 0.01
39 27 0.01
39 28 0.00
39 29 0.00
39 30 0.28
39 31 0.23
39 32 0.01
39 33 0.01
39 34 0.01
39 35 0.00
39 36 0.09
39 37 0.00
39 38 0.26
39 39 1.00
39 40 0.00
39 41 0.08

40 1 0.00
40 2 0.00
40 3 0.00
40 4 0.00
40 5 0.00
40 6 0.00
40 7 0.00
40 8 0.00
40 9 0.00
40 10 0.00
40 11 0.00
40 12 0.00
40 13 0.00
40 14 0.00
40 15 0.00
40 16 0.45
40 17 0.00
40 18 0.00
40 19 0.00
40 20 0.00
40 21 0.11
40 22 0.09
40 23 0.00
40 24 0.00
40 25 0.82
40 26 0.82
40 27 0.81
40 28 0.82
40 29 0.85
40 30 0.00
40 31 0.00
40 32 0.00
40 33 0.00
40 34 0.00
40 35 0.00
40 36 0.00
40 37 0.00
40 38 0.00
40 39 0.00
40 40 1.00
40 41 0.00

41 1 0.04
41 2 0.06
41 3 0.06
41 4 0.09
41 5 0.08
41 6 0.00
41 7 0.02
41 8 0.04
41 9 0.05
41 10 0.08
41 11 0.00
41 12 0.01
41 13 0.04
41 14 0.00
41 15 0.01
41 16 0.02
41 17 0.00
41 18 0.00
41 19 0.08
41 20 0.06
41 21 0.00
41 22 0.01
41 23 0.05
41 24 0.05
41 25 0.00
41 26 0.00
41 27 0.00
41 28 0.00
41 29 0.00
41 30 0.04
41 31 0.05
41 32 0.01
41 33 0.01
41 34 0.01
41 35 0.00
41 36 0.00
41 37 0.00
41 38 0.04
41 39 0.08
41 40 0.00
41 41 1.00



==> csv/census-MI-sdv.csv.dat <==
1 1 1.00
1 2 0.01
1 3 0.02
1 4 0.02
1 5 0.01
1 6 0.01
1 7 0.01
1 8 0.06
1 9 0.01
1 10 0.01
1 11 0.00
1 12 0.01
1 13 0.00
1 14 0.00
1 15 0.01
1 16 0.01
1 17 0.01
1 18 0.01
1 19 0.01
1 20 0.03
1 21 0.01
1 22 0.03
1 23 0.01
1 24 0.01
1 25 0.01
1 26 0.01
1 27 0.01
1 28 0.00
1 29 0.00
1 30 0.01
1 31 0.06
1 32 0.02
1 33 0.02
1 34 0.02
1 35 0.00
1 36 0.00
1 37 0.00
1 38 0.04
1 39 0.01
1 40 0.00
1 41 0.00

2 1 0.01
2 2 1.00
2 3 0.15
2 4 0.16
2 5 0.00
2 6 0.01
2 7 0.00
2 8 0.01
2 9 0.16
2 10 0.15
2 11 0.00
2 12 0.00
2 13 0.00
2 14 0.01
2 15 0.00
2 16 0.00
2 17 0.01
2 18 0.01
2 19 0.01
2 20 0.05
2 21 0.00
2 22 0.01
2 23 0.01
2 24 0.00
2 25 0.00
2 26 0.00
2 27 0.00
2 28 0.00
2 29 0.00
2 30 0.14
2 31 0.05
2 32 0.01
2 33 0.01
2 34 0.01
2 35 0.00
2 36 0.01
2 37 0.00
2 38 0.05
2 39 0.17
2 40 0.00
2 41 0.00

3 1 0.02
3 2 0.15
3 3 1.00
3 4 0.16
3 5 0.02
3 6 0.02
3 7 0.01
3 8 0.02
3 9 0.18
3 10 0.16
3 11 0.01
3 12 0.01
3 13 0.00
3 14 0.01
3 15 0.01
3 16 0.01
3 17 0.02
3 18 0.02
3 19 0.02
3 20 0.04
3 21 0.01
3 22 0.03
3 23 0.02
3 24 0.01
3 25 0.01
3 26 0.01
3 27 0.01
3 28 0.00
3 29 0.01
3 30 0.11
3 31 0.04
3 32 0.03
3 33 0.03
3 34 0.03
3 35 0.01
3 36 0.01
3 37 0.00
3 38 0.03
3 39 0.14
3 40 0.00
3 41 0.01

4 1 0.02
4 2 0.16
4 3 0.16
4 4 1.00
4 5 0.02
4 6 0.02
4 7 0.01
4 8 0.02
4 9 0.16
4 10 0.17
4 11 0.01
4 12 0.01
4 13 0.00
4 14 0.01
4 15 0.01
4 16 0.01
4 17 0.02
4 18 0.02
4 19 0.02
4 20 0.04
4 21 0.01
4 22 0.03
4 23 0.02
4 24 0.01
4 25 0.01
4 26 0.01
4 27 0.01
4 28 0.00
4 29 0.00
4 30 0.11
4 31 0.04
4 32 0.03
4 33 0.03
4 34 0.03
4 35 0.01
4 36 0.01
4 37 0.00
4 38 0.03
4 39 0.13
4 40 0.00
4 41 0.01

5 1 0.01
5 2 0.00
5 3 0.02
5 4 0.02
5 5 1.00
5 6 0.01
5 7 0.01
5 8 0.00
5 9 0.01
5 10 0.00
5 11 0.00
5 12 0.01
5 13 0.00
5 14 0.00
5 15 0.00
5 16 0.01
5 17 0.01
5 18 0.01
5 19 0.01
5 20 0.00
5 21 0.01
5 22 0.02
5 23 0.01
5 24 0.00
5 25 0.00
5 26 0.00
5 27 0.00
5 28 0.00
5 29 0.00
5 30 0.00
5 31 0.00
5 32 0.02
5 33 0.02
5 34 0.02
5 35 0.01
5 36 0.00
5 37 0.00
5 38 0.01
5 39 0.00
5 40 0.00
5 41 0.00

6 1 0.01
6 2 0.01
6 3 0.02
6 4 0.02
6 5 0.01
6 6 1.00
6 7 0.01
6 8 0.00
6 9 0.02
6 10 0.01
6 11 0.00
6 12 0.01
6 13 0.00
6 14 0.05
6 15 0.01
6 16 0.00
6 17 0.01
6 18 0.01
6 19 0.01
6 20 0.01
6 21 0.01
6 22 0.03
6 23 0.01
6 24 0.00
6 25 0.00
6 26 0.00
6 27 0.01
6 28 0.00
6 29 0.00
6 30 0.01
6 31 0.01
6 32 0.02
6 33 0.02
6 34 0.02
6 35 0.01
6 36 0.00
6 37 0.00
6 38 0.00
6 39 0.01
6 40 0.00
6 41 0.00

7 1 0.01
7 2 0.00
7 3 0.01
7 4 0.01
7 5 0.01
7 6 0.01
7 7 1.00
7 8 0.01
7 9 0.00
7 10 0.00
7 11 0.00
7 12 0.00
7 13 0.00
7 14 0.00
7 15 0.00
7 16 0.01
7 17 0.01
7 18 0.00
7 19 0.01
7 20 0.00
7 21 0.00
7 22 0.00
7 23 0.01
7 24 0.01
7 25 0.00
7 26 0.00
7 27 0.00
7 28 0.00
7 29 0.00
7 30 0.00
7 31 0.00
7 32 0.01
7 33 0.01
7 34 0.00
7 35 0.00
7 36 0.00
7 37 0.00
7 38 0.00
7 39 0.00
7 40 0.00
7 41 0.00

8 1 0.06
8 2 0.01
8 3 0.02
8 4 0.02
8 5 0.00
8 6 0.00
8 7 0.01
8 8 1.00
8 9 0.01
8 10 0.01
8 11 0.00
8 12 0.00
8 13 0.00
8 14 0.00
8 15 0.00
8 16 0.01
8 17 0.01
8 18 0.00
8 19 0.01
8 20 0.03
8 21 0.00
8 22 0.01
8 23 0.01
8 24 0.02
8 25 0.00
8 26 0.00
8 27 0.00
8 28 0.00
8 29 0.00
8 30 0.01
8 31 0.06
8 32 0.01
8 33 0.01
8 34 0.01
8 35 0.00
8 36 0.00
8 37 0.00
8 38 0.04
8 39 0.02
8 40 0.00
8 41 0.00

9 1 0.01
9 2 0.16
9 3 0.18
9 4 0.16
9 5 0.01
9 6 0.02
9 7 0.00
9 8 0.01
9 9 1.00
9 10 0.15
9 11 0.01
9 12 0.01
9 13 0.00
9 14 0.01
9 15 0.00
9 16 0.01
9 17 0.01
9 18 0.01
9 19 0.01
9 20 0.04
9 21 0.01
9 22 0.02
9 23 0.01
9 24 0.01
9 25 0.01
9 26 0.01
9 27 0.01
9 28 0.00
9 29 0.00
9 30 0.11
9 31 0.04
9 32 0.02
9 33 0.02
9 34 0.02
9 35 0.01
9 36 0.01
9 37 0.00
9 38 0.03
9 39 0.14
9 40 0.00
9 41 0.01

10 1 0.01
10 2 0.15
10 3 0.16
10 4 0.17
10 5 0.00
10 6 0.01
10 7 0.00
10 8 0.01
10 9 0.15
10 10 1.00
10 11 0.00
10 12 0.01
10 13 0.01
10 14 0.01
10 15 0.00
10 16 0.01
10 17 0.01
10 18 0.01
10 19 0.01
10 20 0.04
10 21 0.01
10 22 0.02
10 23 0.01
10 24 0.00
10 25 0.00
10 26 0.00
10 27 0.00
10 28 0.00
10 29 0.00
10 30 0.11
10 31 0.04
10 32 0.01
10 33 0.02
10 34 0.02
10 35 0.00
10 36 0.01
10 37 0.00
10 38 0.03
10 39 0.14
10 40 0.00
10 41 0.00

11 1 0.00
11 2 0.00
11 3 0.01
11 4 0.01
11 5 0.00
11 6 0.00
11 7 0.00
11 8 0.00
11 9 0.01
11 10 0.00
11 11 1.00
11 12 0.00
11 13 0.00
11 14 0.00
11 15 0.00
11 16 0.00
11 17 0.00
11 18 0.00
11 19 0.00
11 20 0.00
11 21 0.00
11 22 0.01
11 23 0.00
11 24 0.00
11 25 0.00
11 26 0.00
11 27 0.00
11 28 0.00
11 29 0.00
11 30 0.00
11 31 0.00
11 32 0.01
11 33 0.01
11 34 0.01
11 35 0.01
11 36 0.00
11 37 0.00
11 38 0.00
11 39 0.00
11 40 0.00
11 41 0.00

12 1 0.01
12 2 0.00
12 3 0.01
12 4 0.01
12 5 0.01
12 6 0.01
12 7 0.00
12 8 0.00
12 9 0.01
12 10 0.01
12 11 0.00
12 12 1.00
12 13 0.00
12 14 0.00
12 15 0.00
12 16 0.00
12 17 0.01
12 18 0.01
12 19 0.01
12 20 0.00
12 21 0.00
12 22 0.02
12 23 0.01
12 24 0.00
12 25 0.00
12 26 0.00
12 27 0.00
12 28 0.00
12 29 0.00
12 30 0.00
12 31 0.00
12 32 0.04
12 33 0.03
12 34 0.03
12 35 0.02
12 36 0.00
12 37 0.00
12 38 0.00
12 39 0.00
12 40 0.00
12 41 0.00

13 1 0.00
13 2 0.00
13 3 0.00
13 4 0.00
13 5 0.00
13 6 0.00
13 7 0.00
13 8 0.00
13 9 0.00
13 10 0.01
13 11 0.00
13 12 0.00
13 13 1.00
13 14 0.00
13 15 0.00
13 16 0.00
13 17 0.00
13 18 0.00
13 19 0.00
13 20 0.00
13 21 0.00
13 22 0.00
13 23 0.01
13 24 0.01
13 25 0.00
13 26 0.00
13 27 0.00
13 28 0.00
13 29 0.00
13 30 0.00
13 31 0.00
13 32 0.00
13 33 0.00
13 34 0.00
13 35 0.00
13 36 0.00
13 37 0.00
13 38 0.00
13 39 0.00
13 40 0.00
13 41 0.00

14 1 0.00
14 2 0.01
14 3 0.01
14 4 0.01
14 5 0.00
14 6 0.05
14 7 0.00
14 8 0.00
14 9 0.01
14 10 0.01
14 11 0.00
14 12 0.00
14 13 0.00
14 14 1.00
14 15 0.00
14 16 0.00
14 17 0.00
14 18 0.00
14 19 0.00
14 20 0.00
14 21 0.00
14 22 0.01
14 23 0.00
14 24 0.00
14 25 0.00
14 26 0.00
14 27 0.00
14 28 0.00
14 29 0.00
14 30 0.01
14 31 0.00
14 32 0.01
14 33 0.01
14 34 0.01
14 35 0.00
14 36 0.00
14 37 0.00
14 38 0.00
14 39 0.01
14 40 0.00
14 41 0.00

15 1 0.01
15 2 0.00
15 3 0.01
15 4 0.01
15 5 0.00
15 6 0.01
15 7 0.00
15 8 0.00
15 9 0.00
15 10 0.00
15 11 0.00
15 12 0.00
15 13 0.00
15 14 0.00
15 15 1.00
15 16 0.00
15 17 0.01
15 18 0.01
15 19 0.01
15 20 0.00
15 21 0.00
15 22 0.00
15 23 0.01
15 24 0.00
15 25 0.00
15 26 0.00
15 27 0.00
15 28 0.00
15 29 0.00
15 30 0.00
15 31 0.00
15 32 0.00
15 33 0.00
15 34 0.00
15 35 0.00
15 36 0.00
15 37 0.00
15 38 0.00
15 39 0.00
15 40 0.00
15 41 0.00

16 1 0.01
16 2 0.00
16 3 0.01
16 4 0.01
16 5 0.01
16 6 0.00
16 7 0.01
16 8 0.01
16 9 0.01
16 10 0.01
16 11 0.00
16 12 0.00
16 13 0.00
16 14 0.00
16 15 0.00
16 16 1.00
16 17 0.00
16 18 0.00
16 19 0.01
16 20 0.01
16 21 0.01
16 22 0.01
16 23 0.01
16 24 0.00
16 25 0.10
16 26 0.10
16 27 0.09
16 28 0.11
16 29 0.11
16 30 0.01
16 31 0.02
16 32 0.01
16 33 0.01
16 34 0.01
16 35 0.00
16 36 0.00
16 37 0.00
16 38 0.02
16 39 0.00
16 40 0.12
16 41 0.00

17 1 0.01
17 2 0.01
17 3 0.02
17 4 0.02
17 5 0.01
17 6 0.01
17 7 0.01
17 8 0.01
17 9 0.01
17 10 0.01
17 11 0.00
17 12 0.01
17 13 0.00
17 14 0.00
17 15 0.01
17 16 0.00
17 17 1.00
17 18 0.01
17 19 0.01
17 20 0.01
17 21 0.01
17 22 0.03
17 23 0.01
17 24 0.01
17 25 0.00
17 26 0.00
17 27 0.01
17 28 0.00
17 29 0.00
17 30 0.00
17 31 0.01
17 32 0.02
17 33 0.02
17 34 0.02
17 35 0.00
17 36 0.00
17 37 0.00
17 38 0.00
17 39 0.01
17 40 0.00
17 41 0.01

18 1 0.01
18 2 0.01
18 3 0.02
18 4 0.02
18 5 0.01
18 6 0.01
18 7 0.00
18 8 0.00
18 9 0.01
18 10 0.01
18 11 0.00
18 12 0.01
18 13 0.00
18 14 0.00
18 15 0.01
18 16 0.00
18 17 0.01
18 18 1.00
18 19 0.01
18 20 0.00
18 21 0.01
18 22 0.03
18 23 0.01
18 24 0.00
18 25 0.00
18 26 0.01
18 27 0.01
18 28 0.00
18 29 0.00
18 30 0.00
18 31 0.00
18 32 0.02
18 33 0.02
18 34 0.02
18 35 0.00
18 36 0.00
18 37 0.00
18 38 0.00
18 39 0.00
18 40 0.00
18 41 0.00

19 1 0.01
19 2 0.01
19 3 0.02
19 4 0.02
19 5 0.01
19 6 0.01
19 7 0.01
19 8 0.01
19 9 0.01
19 10 0.01
19 11 0.00
19 12 0.01
19 13 0.00
19 14 0.00
19 15 0.01
19 16 0.01
19 17 0.01
19 18 0.01
19 19 1.00
19 20 0.01
19 21 0.01
19 22 0.03
19 23 0.01
19 24 0.00
19 25 0.00
19 26 0.00
19 27 0.01
19 28 0.00
19 29 0.00
19 30 0.01
19 31 0.01
19 32 0.02
19 33 0.02
19 34 0.02
19 35 0.00
19 36 0.00
19 37 0.00
19 38 0.00
19 39 0.01
19 40 0.00
19 41 0.01

20 1 0.03
20 2 0.05
20 3 0.04
20 4 0.04
20 5 0.00
20 6 0.01
20 7 0.00
20 8 0.03
20 9 0.04
20 10 0.04
20 11 0.00
20 12 0.00
20 13 0.00
20 14 0.00
20 15 0.00
20 16 0.01
20 17 0.01
20 18 0.00
20 19 0.01
20 20 1.00
20 21 0.00
20 22 0.01
20 23 0.00
20 24 0.00
20 25 0.00
20 26 0.00
20 27 0.00
20 28 0.00
20 29 0.00
20 30 0.07
20 31 0.07
20 32 0.01
20 33 0.01
20 34 0.01
20 35 0.00
20 36 0.01
20 37 0.00
20 38 0.06
20 39 0.07
20 40 0.00
20 41 0.00

21 1 0.01
21 2 0.00
21 3 0.01
21 4 0.01
21 5 0.01
21 6 0.01
21 7 0.00
21 8 0.00
21 9 0.01
21 10 0.01
21 11 0.00
21 12 0.00
21 13 0.00
21 14 0.00
21 15 0.00
21 16 0.01
21 17 0.01
21 18 0.01
21 19 0.01
21 20 0.00
21 21 1.00
21 22 0.08
21 23 0.01
21 24 0.00
21 25 0.04
21 26 0.04
21 27 0.04
21 28 0.03
21 29 0.03
21 30 0.00
21 31 0.00
21 32 0.01
21 33 0.01
21 34 0.01
21 35 0.00
21 36 0.00
21 37 0.00
21 38 0.00
21 39 0.00
21 40 0.00
21 41 0.00

22 1 0.03
22 2 0.01
22 3 0.03
22 4 0.03
22 5 0.02
22 6 0.03
22 7 0.00
22 8 0.01
22 9 0.02
22 10 0.02
22 11 0.01
22 12 0.02
22 13 0.00
22 14 0.01
22 15 0.00
22 16 0.01
22 17 0.03
22 18 0.03
22 19 0.03
22 20 0.01
22 21 0.08
22 22 1.00
22 23 0.02
22 24 0.01
22 25 0.04
22 26 0.05
22 27 0.05
22 28 0.03
22 29 0.04
22 30 0.01
22 31 0.01
22 32 0.02
22 33 0.02
22 34 0.02
22 35 0.01
22 36 0.00
22 37 0.00
22 38 0.00
22 39 0.01
22 40 0.01
22 41 0.00

23 1 0.01
23 2 0.01
23 3 0.02
23 4 0.02
23 5 0.01
23 6 0.01
23 7 0.01
23 8 0.01
23 9 0.01
23 10 0.01
23 11 0.00
23 12 0.01
23 13 0.01
23 14 0.00
23 15 0.01
23 16 0.01
23 17 0.01
23 18 0.01
23 19 0.01
23 20 0.00
23 21 0.01
23 22 0.02
23 23 1.00
23 24 0.17
23 25 0.00
23 26 0.01
23 27 0.01
23 28 0.00
23 29 0.00
23 30 0.00
23 31 0.00
23 32 0.01
23 33 0.01
23 34 0.01
23 35 0.01
23 36 0.00
23 37 0.00
23 38 0.00
23 39 0.00
23 40 0.00
23 41 0.00

24 1 0.01
24 2 0.00
24 3 0.01
24 4 0.01
24 5 0.00
24 6 0.00
24 7 0.01
24 8 0.02
24 9 0.01
24 10 0.00
24 11 0.00
24 12 0.00
24 13 0.01
24 14 0.00
24 15 0.00
24 16 0.00
24 17 0.01
24 18 0.00
24 19 0.00
24 20 0.00
24 21 0.00
24 22 0.01
24 23 0.17
24 24 1.00
24 25 0.00
24 26 0.00
24 27 0.00
24 28 0.00
24 29 0.00
24 30 0.00
24 31 0.01
24 32 0.01
24 33 0.01
24 34 0.01
24 35 0.00
24 36 0.00
24 37 0.00
24 38 0.00
24 39 0.00
24 40 0.00
24 41 0.00

25 1 0.01
25 2 0.00
25 3 0.01
25 4 0.01
25 5 0.00
25 6 0.00
25 7 0.00
25 8 0.00
25 9 0.01
25 10 0.00
25 11 0.00
25 12 0.00
25 13 0.00
25 14 0.00
25 15 0.00
25 16 0.10
25 17 0.00
25 18 0.00
25 19 0.00
25 20 0.00
25 21 0.04
25 22 0.04
25 23 0.00
25 24 0.00
25 25 1.00
25 26 0.41
25 27 0.42
25 28 0.34
25 29 0.38
25 30 0.00
25 31 0.00
25 32 0.01
25 33 0.01
25 34 0.01
25 35 0.00
25 36 0.00
25 37 0.00
25 38 0.00
25 39 0.00
25 40 0.24
25 41 0.00

26 1 0.01
26 2 0.00
26 3 0.01
26 4 0.01
26 5 0.00
26 6 0.00
26 7 0.00
26 8 0.00
26 9 0.01
26 10 0.00
26 11 0.00
26 12 0.00
26 13 0.00
26 14 0.00
26 15 0.00
26 16 0.10
26 17 0.00
26 18 0.01
26 19 0.00
26 20 0.00
26 21 0.04
26 22 0.05
26 23 0.01
26 24 0.00
26 25 0.41
26 26 1.00
26 27 0.44
26 28 0.33
26 29 0.38
26 30 0.00
26 31 0.00
26 32 0.01
26 33 0.01
26 34 0.01
26 35 0.00
26 36 0.00
26 37 0.00
26 38 0.00
26 39 0.00
26 40 0.24
26 41 0.00

27 1 0.01
27 2 0.00
27 3 0.01
27 4 0.01
27 5 0.00
27 6 0.01
27 7 0.00
27 8 0.00
27 9 0.01
27 10 0.00
27 11 0.00
27 12 0.00
27 13 0.00
27 14 0.00
27 15 0.00
27 16 0.09
27 17 0.01
27 18 0.01
27 19 0.01
27 20 0.00
27 21 0.04
27 22 0.05
27 23 0.01
27 24 0.00
27 25 0.42
27 26 0.44
27 27 1.00
27 28 0.34
27 29 0.39
27 30 0.00
27 31 0.00
27 32 0.01
27 33 0.01
27 34 0.01
27 35 0.00
27 36 0.00
27 37 0.00
27 38 0.00
27 39 0.00
27 40 0.25
27 41 0.00

28 1 0.00
28 2 0.00
28 3 0.00
28 4 0.00
28 5 0.00
28 6 0.00
28 7 0.00
28 8 0.00
28 9 0.00
28 10 0.00
28 11 0.00
28 12 0.00
28 13 0.00
28 14 0.00
28 15 0.00
28 16 0.11
28 17 0.00
28 18 0.00
28 19 0.00
28 20 0.00
28 21 0.03
28 22 0.03
28 23 0.00
28 24 0.00
28 25 0.34
28 26 0.33
28 27 0.34
28 28 1.00
28 29 0.40
28 30 0.00
28 31 0.00
28 32 0.00
28 33 0.00
28 34 0.01
28 35 0.00
28 36 0.00
28 37 0.00
28 38 0.00
28 39 0.00
28 40 0.25
28 41 0.00

29 1 0.00
29 2 0.00
29 3 0.01
29 4 0.00
29 5 0.00
29 6 0.00
29 7 0.00
29 8 0.00
29 9 0.00
29 10 0.00
29 11 0.00
29 12 0.00
29 13 0.00
29 14 0.00
29 15 0.00
29 16 0.11
29 17 0.00
29 18 0.00
29 19 0.00
29 20 0.00
29 21 0.03
29 22 0.04
29 23 0.00
29 24 0.00
29 25 0.38
29 26 0.38
29 27 0.39
29 28 0.40
29 29 1.00
29 30 0.00
29 31 0.00
29 32 0.01
29 33 0.01
29 34 0.01
29 35 0.00
29 36 0.00
29 37 0.00
29 38 0.00
29 39 0.00
29 40 0.26
29 41 0.00

30 1 0.01
30 2 0.14
30 3 0.11
30 4 0.11
30 5 0.00
30 6 0.01
30 7 0.00
30 8 0.01
30 9 0.11
30 10 0.11
30 11 0.00
30 12 0.00
30 13 0.00
30 14 0.01
30 15 0.00
30 16 0.01
30 17 0.00
30 18 0.00
30 19 0.01
30 20 0.07
30 21 0.00
30 22 0.01
30 23 0.00
30 24 0.00
30 25 0.00
30 26 0.00
30 27 0.00
30 28 0.00
30 29 0.00
30 30 1.00
30 31 0.05
30 32 0.01
30 33 0.01
30 34 0.01
30 35 0.00
30 36 0.01
30 37 0.00
30 38 0.05
30 39 0.25
30 40 0.00
30 41 0.01

31 1 0.06
31 2 0.05
31 3 0.04
31 4 0.04
31 5 0.00
31 6 0.01
31 7 0.00
31 8 0.06
31 9 0.04
31 10 0.04
31 11 0.00
31 12 0.00
31 13 0.00
31 14 0.00
31 15 0.00
31 16 0.02
31 17 0.01
31 18 0.00
31 19 0.01
31 20 0.07
31 21 0.00
31 22 0.01
31 23 0.00
31 24 0.01
31 25 0.00
31 26 0.00
31 27 0.00
31 28 0.00
31 29 0.00
31 30 0.05
31 31 1.00
31 32 0.01
31 33 0.01
31 34 0.01
31 35 0.00
31 36 0.00
31 37 0.00
31 38 0.14
31 39 0.06
31 40 0.00
31 41 0.00

32 1 0.02
32 2 0.01
32 3 0.03
32 4 0.03
32 5 0.02
32 6 0.02
32 7 0.01
32 8 0.01
32 9 0.02
32 10 0.01
32 11 0.01
32 12 0.04
32 13 0.00
32 14 0.01
32 15 0.00
32 16 0.01
32 17 0.02
32 18 0.02
32 19 0.02
32 20 0.01
32 21 0.01
32 22 0.02
32 23 0.01
32 24 0.01
32 25 0.01
32 26 0.01
32 27 0.01
32 28 0.00
32 29 0.01
32 30 0.01
32 31 0.01
32 32 1.00
32 33 0.16
32 34 0.08
32 35 0.05
32 36 0.00
32 37 0.00
32 38 0.00
32 39 0.01
32 40 0.00
32 41 0.00

33 1 0.02
33 2 0.01
33 3 0.03
33 4 0.03
33 5 0.02
33 6 0.02
33 7 0.01
33 8 0.01
33 9 0.02
33 10 0.02
33 11 0.01
33 12 0.03
33 13 0.00
33 14 0.01
33 15 0.00
33 16 0.01
33 17 0.02
33 18 0.02
33 19 0.02
33 20 0.01
33 21 0.01
33 22 0.02
33 23 0.01
33 24 0.01
33 25 0.01
33 26 0.01
33 27 0.01
33 28 0.00
33 29 0.01
33 30 0.01
33 31 0.01
33 32 0.16
33 33 1.00
33 34 0.09
33 35 0.05
33 36 0.00
33 37 0.00
33 38 0.00
33 39 0.01
33 40 0.00
33 41 0.00

34 1 0.02
34 2 0.01
34 3 0.03
34 4 0.03
34 5 0.02
34 6 0.02
34 7 0.00
34 8 0.01
34 9 0.02
34 10 0.02
34 11 0.01
34 12 0.03
34 13 0.00
34 14 0.01
34 15 0.00
34 16 0.01
34 17 0.02
34 18 0.02
34 19 0.02
34 20 0.01
34 21 0.01
34 22 0.02
34 23 0.01
34 24 0.01
34 25 0.01
34 26 0.01
34 27 0.01
34 28 0.01
34 29 0.01
34 30 0.01
34 31 0.01
34 32 0.08
34 33 0.09
34 34 1.00
34 35 0.13
34 36 0.00
34 37 0.00
34 38 0.00
34 39 0.01
34 40 0.00
34 41 0.00

35 1 0.00
35 2 0.00
35 3 0.01
35 4 0.01
35 5 0.01
35 6 0.01
35 7 0.00
35 8 0.00
35 9 0.01
35 10 0.00
35 11 0.01
35 12 0.02
35 13 0.00
35 14 0.00
35 15 0.00
35 16 0.00
35 17 0.00
35 18 0.00
35 19 0.00
35 20 0.00
35 21 0.00
35 22 0.01
35 23 0.01
35 24 0.00
35 25 0.00
35 26 0.00
35 27 0.00
35 28 0.00
35 29 0.00
35 30 0.00
35 31 0.00
35 32 0.05
35 33 0.05
35 34 0.13
35 35 1.00
35 36 0.00
35 37 0.00
35 38 0.00
35 39 0.00
35 40 0.00
35 41 0.00

36 1 0.00
36 2 0.01
36 3 0.01
36 4 0.01
36 5 0.00
36 6 0.00
36 7 0.00
36 8 0.00
36 9 0.01
36 10 0.01
36 11 0.00
36 12 0.00
36 13 0.00
36 14 0.00
36 15 0.00
36 16 0.00
36 17 0.00
36 18 0.00
36 19 0.00
36 20 0.01
36 21 0.00
36 22 0.00
36 23 0.00
36 24 0.00
36 25 0.00
36 26 0.00
36 27 0.00
36 28 0.00
36 29 0.00
36 30 0.01
36 31 0.00
36 32 0.00
36 33 0.00
36 34 0.00
36 35 0.00
36 36 1.00
36 37 0.00
36 38 0.00
36 39 0.01
36 40 0.00
36 41 0.00

37 1 0.00
37 2 0.00
37 3 0.00
37 4 0.00
37 5 0.00
37 6 0.00
37 7 0.00
37 8 0.00
37 9 0.00
37 10 0.00
37 11 0.00
37 12 0.00
37 13 0.00
37 14 0.00
37 15 0.00
37 16 0.00
37 17 0.00
37 18 0.00
37 19 0.00
37 20 0.00
37 21 0.00
37 22 0.00
37 23 0.00
37 24 0.00
37 25 0.00
37 26 0.00
37 27 0.00
37 28 0.00
37 29 0.00
37 30 0.00
37 31 0.00
37 32 0.00
37 33 0.00
37 34 0.00
37 35 0.00
37 36 0.00
37 37 1.00
37 38 0.00
37 39 0.00
37 40 0.00
37 41 0.00

38 1 0.04
38 2 0.05
38 3 0.03
38 4 0.03
38 5 0.01
38 6 0.00
38 7 0.00
38 8 0.04
38 9 0.03
38 10 0.03
38 11 0.00
38 12 0.00
38 13 0.00
38 14 0.00
38 15 0.00
38 16 0.02
38 17 0.00
38 18 0.00
38 19 0.00
38 20 0.06
38 21 0.00
38 22 0.00
38 23 0.00
38 24 0.00
38 25 0.00
38 26 0.00
38 27 0.00
38 28 0.00
38 29 0.00
38 30 0.05
38 31 0.14
38 32 0.00
38 33 0.00
38 34 0.00
38 35 0.00
38 36 0.00
38 37 0.00
38 38 1.00
38 39 0.05
38 40 0.00
38 41 0.00

39 1 0.01
39 2 0.17
39 3 0.14
39 4 0.13
39 5 0.00
39 6 0.01
39 7 0.00
39 8 0.02
39 9 0.14
39 10 0.14
39 11 0.00
39 12 0.00
39 13 0.00
39 14 0.01
39 15 0.00
39 16 0.00
39 17 0.01
39 18 0.00
39 19 0.01
39 20 0.07
39 21 0.00
39 22 0.01
39 23 0.00
39 24 0.00
39 25 0.00
39 26 0.00
39 27 0.00
39 28 0.00
39 29 0.00
39 30 0.25
39 31 0.06
39 32 0.01
39 33 0.01
39 34 0.01
39 35 0.00
39 36 0.01
39 37 0.00
39 38 0.05
39 39 1.00
39 40 0.00
39 41 0.01

40 1 0.00
40 2 0.00
40 3 0.00
40 4 0.00
40 5 0.00
40 6 0.00
40 7 0.00
40 8 0.00
40 9 0.00
40 10 0.00
40 11 0.00
40 12 0.00
40 13 0.00
40 14 0.00
40 15 0.00
40 16 0.12
40 17 0.00
40 18 0.00
40 19 0.00
40 20 0.00
40 21 0.00
40 22 0.01
40 23 0.00
40 24 0.00
40 25 0.24
40 26 0.24
40 27 0.25
40 28 0.25
40 29 0.26
40 30 0.00
40 31 0.00
40 32 0.00
40 33 0.00
40 34 0.00
40 35 0.00
40 36 0.00
40 37 0.00
40 38 0.00
40 39 0.00
40 40 1.00
40 41 0.00

41 1 0.00
41 2 0.00
41 3 0.01
41 4 0.01
41 5 0.00
41 6 0.00
41 7 0.00
41 8 0.00
41 9 0.01
41 10 0.00
41 11 0.00
41 12 0.00
41 13 0.00
41 14 0.00
41 15 0.00
41 16 0.00
41 17 0.01
41 18 0.00
41 19 0.01
41 20 0.00
41 21 0.00
41 22 0.00
41 23 0.00
41 24 0.00
41 25 0.00
41 26 0.00
41 27 0.00
41 28 0.00
41 29 0.00
41 30 0.01
41 31 0.00
41 32 0.00
41 33 0.00
41 34 0.00
41 35 0.00
41 36 0.00
41 37 0.00
41 38 0.00
41 39 0.01
41 40 0.00
41 41 1.00



==> csv/census-nn-ds.csv <==
0,0
5,0
10,0
15,0
20,0
25,26
30,896
35,75
40,1
45,1
50,1
55,0
60,0
65,0
70,0
75,0
80,0
85,0
90,0
95,0


==> csv/census-nn-gan.csv <==
0,245
1,117
2,121
3,119
4,101
5,83
6,64
7,45
8,36
9,21
10,21
11,12
12,7
13,4
14,1
15,2
16,0
17,0
18,1
19,0


==> csv/census-nn-real.csv <==
0,291
1,159
2,121
3,107
4,107
5,76
6,43
7,40
8,18
9,15
10,9
11,7
12,2
13,2
14,1
15,0
16,0
17,1
18,0
19,0


==> csv/census-nn-sdv.csv <==
0,0
5,2
10,8
15,20
20,39
25,66
30,59
35,81
40,70
45,67
50,96
55,55
60,75
65,61
70,58
75,57
80,45
85,40
90,38
95,24


==> csv/cover-MI-gan.csv.dat <==
1 1 1.00
1 2 0.03
1 3 0.04
1 4 0.04
1 5 0.05
1 6 0.07
1 7 0.03
1 8 0.03
1 9 0.03
1 10 0.03
1 11 0.04
1 12 0.04
1 13 0.02
1 14 0.20
1 15 0.03
1 16 0.07
1 17 0.03
1 18 0.04
1 19 0.02
1 20 0.04
1 21 0.00
1 22 0.00
1 23 0.04
1 24 0.11
1 25 0.05
1 26 0.05
1 27 0.02
1 28 0.00
1 29 0.00
1 30 0.01
1 31 0.01
1 32 0.01
1 33 0.02
1 34 0.01
1 35 0.01
1 36 0.04
1 37 0.02
1 38 0.01
1 39 0.00
1 40 0.01
1 41 0.01
1 42 0.01
1 43 0.03
1 44 0.01
1 45 0.01
1 46 0.03
1 47 0.01
1 48 0.01
1 49 0.03
1 50 0.00
1 51 0.00
1 52 0.07
1 53 0.06
1 54 0.05
1 55 0.20

2 1 0.03
2 2 1.00
2 3 0.04
2 4 0.02
2 5 0.04
2 6 0.02
2 7 0.18
2 8 0.15
2 9 0.18
2 10 0.02
2 11 0.03
2 12 0.01
2 13 0.03
2 14 0.01
2 15 0.01
2 16 0.02
2 17 0.02
2 18 0.03
2 19 0.01
2 20 0.01
2 21 0.00
2 22 0.00
2 23 0.01
2 24 0.02
2 25 0.01
2 26 0.01
2 27 0.02
2 28 0.00
2 29 0.00
2 30 0.01
2 31 0.01
2 32 0.01
2 33 0.01
2 34 0.01
2 35 0.01
2 36 0.01
2 37 0.01
2 38 0.03
2 39 0.00
2 40 0.01
2 41 0.01
2 42 0.01
2 43 0.02
2 44 0.01
2 45 0.01
2 46 0.02
2 47 0.01
2 48 0.01
2 49 0.01
2 50 0.00
2 51 0.00
2 52 0.01
2 53 0.01
2 54 0.00
2 55 0.02

3 1 0.04
3 2 0.04
3 3 1.00
3 4 0.02
3 5 0.03
3 6 0.03
3 7 0.09
3 8 0.14
3 9 0.13
3 10 0.02
3 11 0.02
3 12 0.01
3 13 0.01
3 14 0.04
3 15 0.01
3 16 0.01
3 17 0.02
3 18 0.02
3 19 0.01
3 20 0.01
3 21 0.00
3 22 0.00
3 23 0.01
3 24 0.04
3 25 0.01
3 26 0.04
3 27 0.02
3 28 0.00
3 29 0.00
3 30 0.01
3 31 0.01
3 32 0.01
3 33 0.03
3 34 0.01
3 35 0.01
3 36 0.01
3 37 0.04
3 38 0.01
3 39 0.00
3 40 0.00
3 41 0.01
3 42 0.01
3 43 0.01
3 44 0.00
3 45 0.01
3 46 0.01
3 47 0.03
3 48 0.00
3 49 0.01
3 50 0.00
3 51 0.00
3 52 0.01
3 53 0.02
3 54 0.01
3 55 0.04

4 1 0.04
4 2 0.02
4 3 0.02
4 4 1.00
4 5 0.08
4 6 0.02
4 7 0.01
4 8 0.02
4 9 0.02
4 10 0.01
4 11 0.00
4 12 0.01
4 13 0.00
4 14 0.01
4 15 0.01
4 16 0.00
4 17 0.01
4 18 0.01
4 19 0.01
4 20 0.01
4 21 0.00
4 22 0.00
4 23 0.01
4 24 0.01
4 25 0.01
4 26 0.01
4 27 0.01
4 28 0.00
4 29 0.00
4 30 0.01
4 31 0.01
4 32 0.01
4 33 0.01
4 34 0.01
4 35 0.01
4 36 0.00
4 37 0.03
4 38 0.00
4 39 0.00
4 40 0.01
4 41 0.01
4 42 0.00
4 43 0.01
4 44 0.00
4 45 0.01
4 46 0.02
4 47 0.00
4 48 0.01
4 49 0.01
4 50 0.00
4 51 0.00
4 52 0.01
4 53 0.01
4 54 0.02
4 55 0.02

5 1 0.05
5 2 0.04
5 3 0.03
5 4 0.08
5 5 1.00
5 6 0.02
5 7 0.03
5 8 0.02
5 9 0.04
5 10 0.02
5 11 0.04
5 12 0.01
5 13 0.03
5 14 0.01
5 15 0.00
5 16 0.00
5 17 0.00
5 18 0.00
5 19 0.01
5 20 0.01
5 21 0.00
5 22 0.00
5 23 0.02
5 24 0.00
5 25 0.01
5 26 0.04
5 27 0.01
5 28 0.00
5 29 0.00
5 30 0.01
5 31 0.01
5 32 0.01
5 33 0.00
5 34 0.01
5 35 0.00
5 36 0.00
5 37 0.01
5 38 0.01
5 39 0.00
5 40 0.00
5 41 0.01
5 42 0.01
5 43 0.02
5 44 0.00
5 45 0.01
5 46 0.02
5 47 0.01
5 48 0.02
5 49 0.01
5 50 0.00
5 51 0.00
5 52 0.02
5 53 0.02
5 54 0.02
5 55 0.02

6 1 0.07
6 2 0.02
6 3 0.03
6 4 0.02
6 5 0.02
6 6 1.00
6 7 0.02
6 8 0.02
6 9 0.02
6 10 0.05
6 11 0.12
6 12 0.03
6 13 0.08
6 14 0.08
6 15 0.03
6 16 0.02
6 17 0.02
6 18 0.02
6 19 0.01
6 20 0.03
6 21 0.00
6 22 0.00
6 23 0.02
6 24 0.04
6 25 0.01
6 26 0.01
6 27 0.02
6 28 0.00
6 29 0.00
6 30 0.01
6 31 0.01
6 32 0.01
6 33 0.01
6 34 0.00
6 35 0.01
6 36 0.01
6 37 0.01
6 38 0.01
6 39 0.00
6 40 0.01
6 41 0.01
6 42 0.01
6 43 0.06
6 44 0.01
6 45 0.03
6 46 0.03
6 47 0.02
6 48 0.01
6 49 0.02
6 50 0.00
6 51 0.00
6 52 0.01
6 53 0.02
6 54 0.01
6 55 0.05

7 1 0.03
7 2 0.18
7 3 0.09
7 4 0.01
7 5 0.03
7 6 0.02
7 7 1.00
7 8 0.07
7 9 0.18
7 10 0.02
7 11 0.03
7 12 0.00
7 13 0.01
7 14 0.05
7 15 0.01
7 16 0.01
7 17 0.01
7 18 0.02
7 19 0.01
7 20 0.01
7 21 0.00
7 22 0.00
7 23 0.01
7 24 0.06
7 25 0.00
7 26 0.02
7 27 0.01
7 28 0.00
7 29 0.00
7 30 0.01
7 31 0.01
7 32 0.01
7 33 0.01
7 34 0.01
7 35 0.01
7 36 0.00
7 37 0.02
7 38 0.02
7 39 0.00
7 40 0.01
7 41 0.01
7 42 0.01
7 43 0.01
7 44 0.00
7 45 0.01
7 46 0.01
7 47 0.02
7 48 0.01
7 49 0.01
7 50 0.00
7 51 0.00
7 52 0.00
7 53 0.01
7 54 0.00
7 55 0.03

8 1 0.03
8 2 0.15
8 3 0.14
8 4 0.02
8 5 0.02
8 6 0.02
8 7 0.07
8 8 1.00
8 9 0.13
8 10 0.02
8 11 0.03
8 12 0.01
8 13 0.03
8 14 0.02
8 15 0.01
8 16 0.01
8 17 0.01
8 18 0.02
8 19 0.01
8 20 0.00
8 21 0.00
8 22 0.00
8 23 0.01
8 24 0.02
8 25 0.01
8 26 0.02
8 27 0.02
8 28 0.00
8 29 0.00
8 30 0.01
8 31 0.01
8 32 0.01
8 33 0.02
8 34 0.01
8 35 0.01
8 36 0.01
8 37 0.02
8 38 0.02
8 39 0.00
8 40 0.01
8 41 0.01
8 42 0.01
8 43 0.02
8 44 0.00
8 45 0.01
8 46 0.03
8 47 0.01
8 48 0.00
8 49 0.01
8 50 0.00
8 51 0.00
8 52 0.01
8 53 0.01
8 54 0.00
8 55 0.02

9 1 0.03
9 2 0.18
9 3 0.13
9 4 0.02
9 5 0.04
9 6 0.02
9 7 0.18
9 8 0.13
9 9 1.00
9 10 0.03
9 11 0.04
9 12 0.01
9 13 0.02
9 14 0.03
9 15 0.01
9 16 0.01
9 17 0.01
9 18 0.02
9 19 0.01
9 20 0.01
9 21 0.00
9 22 0.00
9 23 0.01
9 24 0.02
9 25 0.01
9 26 0.02
9 27 0.02
9 28 0.00
9 29 0.00
9 30 0.01
9 31 0.01
9 32 0.01
9 33 0.00
9 34 0.01
9 35 0.01
9 36 0.01
9 37 0.02
9 38 0.01
9 39 0.00
9 40 0.01
9 41 0.01
9 42 0.01
9 43 0.02
9 44 0.01
9 45 0.01
9 46 0.01
9 47 0.01
9 48 0.01
9 49 0.01
9 50 0.00
9 51 0.00
9 52 0.01
9 53 0.02
9 54 0.01
9 55 0.03

10 1 0.03
10 2 0.02
10 3 0.02
10 4 0.01
10 5 0.02
10 6 0.05
10 7 0.02
10 8 0.02
10 9 0.03
10 10 1.00
10 11 0.08
10 12 0.01
10 13 0.06
10 14 0.04
10 15 0.02
10 16 0.01
10 17 0.02
10 18 0.02
10 19 0.01
10 20 0.01
10 21 0.00
10 22 0.00
10 23 0.01
10 24 0.03
10 25 0.01
10 26 0.03
10 27 0.02
10 28 0.00
10 29 0.00
10 30 0.01
10 31 0.01
10 32 0.01
10 33 0.01
10 34 0.01
10 35 0.01
10 36 0.01
10 37 0.00
10 38 0.00
10 39 0.00
10 40 0.01
10 41 0.01
10 42 0.01
10 43 0.04
10 44 0.00
10 45 0.01
10 46 0.02
10 47 0.01
10 48 0.00
10 49 0.01
10 50 0.00
10 51 0.00
10 52 0.00
10 53 0.00
10 54 0.00
10 55 0.03

11 1 0.04
11 2 0.03
11 3 0.02
11 4 0.00
11 5 0.04
11 6 0.12
11 7 0.03
11 8 0.03
11 9 0.04
11 10 0.08
11 11 1.00
11 12 0.07
11 13 0.63
11 14 0.09
11 15 0.02
11 16 0.05
11 17 0.03
11 18 0.06
11 19 0.01
11 20 0.02
11 21 0.00
11 22 0.00
11 23 0.04
11 24 0.07
11 25 0.03
11 26 0.11
11 27 0.08
11 28 0.00
11 29 0.00
11 30 0.00
11 31 0.00
11 32 0.00
11 33 0.00
11 34 0.01
11 35 0.00
11 36 0.00
11 37 0.00
11 38 0.03
11 39 0.00
11 40 0.01
11 41 0.00
11 42 0.01
11 43 0.32
11 44 0.05
11 45 0.09
11 46 0.13
11 47 0.10
11 48 0.02
11 49 0.00
11 50 0.00
11 51 0.00
11 52 0.00
11 53 0.00
11 54 0.00
11 55 0.09

12 1 0.04
12 2 0.01
12 3 0.01
12 4 0.01
12 5 0.01
12 6 0.03
12 7 0.00
12 8 0.01
12 9 0.01
12 10 0.01
12 11 0.07
12 12 1.00
12 13 0.05
12 14 0.01
12 15 0.00
12 16 0.01
12 17 0.00
12 18 0.01
12 19 0.00
12 20 0.00
12 21 0.00
12 22 0.00
12 23 0.00
12 24 0.01
12 25 0.01
12 26 0.01
12 27 0.01
12 28 0.00
12 29 0.00
12 30 0.00
12 31 0.00
12 32 0.00
12 33 0.00
12 34 0.00
12 35 0.00
12 36 0.05
12 37 0.02
12 38 0.01
12 39 0.00
12 40 0.00
12 41 0.00
12 42 0.00
12 43 0.03
12 44 0.01
12 45 0.01
12 46 0.00
12 47 0.00
12 48 0.00
12 49 0.01
12 50 0.00
12 51 0.00
12 52 0.02
12 53 0.00
12 54 0.02
12 55 0.03

13 1 0.02
13 2 0.03
13 3 0.01
13 4 0.00
13 5 0.03
13 6 0.08
13 7 0.01
13 8 0.03
13 9 0.02
13 10 0.06
13 11 0.63
13 12 0.05
13 13 1.00
13 14 0.07
13 15 0.01
13 16 0.05
13 17 0.01
13 18 0.03
13 19 0.01
13 20 0.02
13 21 0.00
13 22 0.00
13 23 0.03
13 24 0.01
13 25 0.05
13 26 0.09
13 27 0.10
13 28 0.00
13 29 0.00
13 30 0.00
13 31 0.00
13 32 0.00
13 33 0.02
13 34 0.00
13 35 0.00
13 36 0.01
13 37 0.00
13 38 0.03
13 39 0.00
13 40 0.02
13 41 0.00
13 42 0.01
13 43 0.24
13 44 0.04
13 45 0.12
13 46 0.14
13 47 0.09
13 48 0.02
13 49 0.00
13 50 0.00
13 51 0.00
13 52 0.01
13 53 0.00
13 54 0.00
13 55 0.01

14 1 0.20
14 2 0.01
14 3 0.04
14 4 0.01
14 5 0.01
14 6 0.08
14 7 0.05
14 8 0.02
14 9 0.03
14 10 0.04
14 11 0.09
14 12 0.01
14 13 0.07
14 14 1.00
14 15 0.13
14 16 0.00
14 17 0.02
14 18 0.01
14 19 0.07
14 20 0.23
14 21 0.00
14 22 0.00
14 23 0.00
14 24 0.37
14 25 0.01
14 26 0.01
14 27 0.00
14 28 0.00
14 29 0.00
14 30 0.04
14 31 0.02
14 32 0.00
14 33 0.07
14 34 0.00
14 35 0.00
14 36 0.01
14 37 0.02
14 38 0.01
14 39 0.00
14 40 0.00
14 41 0.00
14 42 0.00
14 43 0.04
14 44 0.00
14 45 0.01
14 46 0.02
14 47 0.00
14 48 0.00
14 49 0.00
14 50 0.00
14 51 0.00
14 52 0.01
14 53 0.01
14 54 0.01
14 55 0.24

15 1 0.03
15 2 0.01
15 3 0.01
15 4 0.01
15 5 0.00
15 6 0.03
15 7 0.01
15 8 0.01
15 9 0.01
15 10 0.02
15 11 0.02
15 12 0.00
15 13 0.01
15 14 0.13
15 15 1.00
15 16 0.00
15 17 0.00
15 18 0.00
15 19 0.00
15 20 0.00
15 21 0.00
15 22 0.00
15 23 0.00
15 24 0.00
15 25 0.00
15 26 0.00
15 27 0.00
15 28 0.00
15 29 0.00
15 30 0.00
15 31 0.01
15 32 0.00
15 33 0.00
15 34 0.00
15 35 0.00
15 36 0.00
15 37 0.00
15 38 0.00
15 39 0.00
15 40 0.00
15 41 0.00
15 42 0.00
15 43 0.01
15 44 0.00
15 45 0.00
15 46 0.00
15 47 0.01
15 48 0.00
15 49 0.00
15 50 0.00
15 51 0.00
15 52 0.00
15 53 0.00
15 54 0.00
15 55 0.05

16 1 0.07
16 2 0.02
16 3 0.01
16 4 0.00
16 5 0.00
16 6 0.02
16 7 0.01
16 8 0.01
16 9 0.01
16 10 0.01
16 11 0.05
16 12 0.01
16 13 0.05
16 14 0.00
16 15 0.00
16 16 1.00
16 17 0.00
16 18 0.00
16 19 0.00
16 20 0.00
16 21 0.00
16 22 0.00
16 23 0.00
16 24 0.01
16 25 0.00
16 26 0.01
16 27 0.00
16 28 0.00
16 29 0.00
16 30 0.00
16 31 0.00
16 32 0.00
16 33 0.00
16 34 0.00
16 35 0.00
16 36 0.01
16 37 0.01
16 38 0.01
16 39 0.00
16 40 0.01
16 41 0.00
16 42 0.00
16 43 0.03
16 44 0.01
16 45 0.01
16 46 0.01
16 47 0.00
16 48 0.00
16 49 0.00
16 50 0.00
16 51 0.00
16 52 0.01
16 53 0.00
16 54 0.00
16 55 0.10

17 1 0.03
17 2 0.02
17 3 0.02
17 4 0.01
17 5 0.00
17 6 0.02
17 7 0.01
17 8 0.01
17 9 0.01
17 10 0.02
17 11 0.03
17 12 0.00
17 13 0.01
17 14 0.02
17 15 0.00
17 16 0.00
17 17 1.00
17 18 0.02
17 19 0.00
17 20 0.00
17 21 0.00
17 22 0.00
17 23 0.00
17 24 0.00
17 25 0.00
17 26 0.00
17 27 0.00
17 28 0.00
17 29 0.00
17 30 0.00
17 31 0.00
17 32 0.00
17 33 0.00
17 34 0.00
17 35 0.00
17 36 0.00
17 37 0.00
17 38 0.00
17 39 0.00
17 40 0.00
17 41 0.00
17 42 0.00
17 43 0.01
17 44 0.01
17 45 0.00
17 46 0.01
17 47 0.00
17 48 0.00
17 49 0.00
17 50 0.00
17 51 0.00
17 52 0.00
17 53 0.00
17 54 0.00
17 55 0.05

18 1 0.04
18 2 0.03
18 3 0.02
18 4 0.01
18 5 0.00
18 6 0.02
18 7 0.02
18 8 0.02
18 9 0.02
18 10 0.02
18 11 0.06
18 12 0.01
18 13 0.03
18 14 0.01
18 15 0.00
18 16 0.00
18 17 0.02
18 18 1.00
18 19 0.00
18 20 0.00
18 21 0.00
18 22 0.00
18 23 0.00
18 24 0.01
18 25 0.00
18 26 0.01
18 27 0.00
18 28 0.00
18 29 0.00
18 30 0.00
18 31 0.00
18 32 0.00
18 33 0.00
18 34 0.00
18 35 0.00
18 36 0.01
18 37 0.01
18 38 0.01
18 39 0.00
18 40 0.00
18 41 0.00
18 42 0.00
18 43 0.03
18 44 0.01
18 45 0.01
18 46 0.01
18 47 0.01
18 48 0.00
18 49 0.00
18 50 0.00
18 51 0.00
18 52 0.00
18 53 0.00
18 54 0.00
18 55 0.07

19 1 0.02
19 2 0.01
19 3 0.01
19 4 0.01
19 5 0.01
19 6 0.01
19 7 0.01
19 8 0.01
19 9 0.01
19 10 0.01
19 11 0.01
19 12 0.00
19 13 0.01
19 14 0.07
19 15 0.00
19 16 0.00
19 17 0.00
19 18 0.00
19 19 1.00
19 20 0.00
19 21 0.00
19 22 0.00
19 23 0.00
19 24 0.00
19 25 0.00
19 26 0.00
19 27 0.00
19 28 0.00
19 29 0.00
19 30 0.00
19 31 0.00
19 32 0.00
19 33 0.00
19 34 0.00
19 35 0.00
19 36 0.00
19 37 0.00
19 38 0.00
19 39 0.00
19 40 0.00
19 41 0.00
19 42 0.00
19 43 0.00
19 44 0.00
19 45 0.00
19 46 0.00
19 47 0.00
19 48 0.00
19 49 0.00
19 50 0.00
19 51 0.00
19 52 0.00
19 53 0.00
19 54 0.00
19 55 0.03

20 1 0.04
20 2 0.01
20 3 0.01
20 4 0.01
20 5 0.01
20 6 0.03
20 7 0.01
20 8 0.00
20 9 0.01
20 10 0.01
20 11 0.02
20 12 0.00
20 13 0.02
20 14 0.23
20 15 0.00
20 16 0.00
20 17 0.00
20 18 0.00
20 19 0.00
20 20 1.00
20 21 0.00
20 22 0.00
20 23 0.00
20 24 0.00
20 25 0.00
20 26 0.01
20 27 0.00
20 28 0.00
20 29 0.00
20 30 0.01
20 31 0.00
20 32 0.00
20 33 0.00
20 34 0.00
20 35 0.00
20 36 0.00
20 37 0.01
20 38 0.00
20 39 0.00
20 40 0.00
20 41 0.00
20 42 0.00
20 43 0.01
20 44 0.01
20 45 0.00
20 46 0.01
20 47 0.00
20 48 0.00
20 49 0.00
20 50 0.00
20 51 0.00
20 52 0.00
20 53 0.00
20 54 0.00
20 55 0.07

21 1 0.00
21 2 0.00
21 3 0.00
21 4 0.00
21 5 0.00
21 6 0.00
21 7 0.00
21 8 0.00
21 9 0.00
21 10 0.00
21 11 0.00
21 12 0.00
21 13 0.00
21 14 0.00
21 15 0.00
21 16 0.00
21 17 0.00
21 18 0.00
21 19 0.00
21 20 0.00
21 21 1.00
21 22 1.00
21 23 0.00
21 24 0.00
21 25 0.00
21 26 0.00
21 27 0.00
21 28 1.00
21 29 1.00
21 30 0.00
21 31 0.00
21 32 0.00
21 33 0.00
21 34 0.00
21 35 0.00
21 36 0.00
21 37 0.00
21 38 0.00
21 39 1.00
21 40 0.00
21 41 0.00
21 42 0.00
21 43 0.00
21 44 0.00
21 45 0.00
21 46 0.00
21 47 0.00
21 48 0.00
21 49 0.00
21 50 1.00
21 51 1.00
21 52 0.00
21 53 0.00
21 54 0.00
21 55 0.00

22 1 0.00
22 2 0.00
22 3 0.00
22 4 0.00
22 5 0.00
22 6 0.00
22 7 0.00
22 8 0.00
22 9 0.00
22 10 0.00
22 11 0.00
22 12 0.00
22 13 0.00
22 14 0.00
22 15 0.00
22 16 0.00
22 17 0.00
22 18 0.00
22 19 0.00
22 20 0.00
22 21 1.00
22 22 1.00
22 23 0.00
22 24 0.00
22 25 0.00
22 26 0.00
22 27 0.00
22 28 1.00
22 29 1.00
22 30 0.00
22 31 0.00
22 32 0.00
22 33 0.00
22 34 0.00
22 35 0.00
22 36 0.00
22 37 0.00
22 38 0.00
22 39 1.00
22 40 0.00
22 41 0.00
22 42 0.00
22 43 0.00
22 44 0.00
22 45 0.00
22 46 0.00
22 47 0.00
22 48 0.00
22 49 0.00
22 50 1.00
22 51 1.00
22 52 0.00
22 53 0.00
22 54 0.00
22 55 0.00

23 1 0.04
23 2 0.01
23 3 0.01
23 4 0.01
23 5 0.02
23 6 0.02
23 7 0.01
23 8 0.01
23 9 0.01
23 10 0.01
23 11 0.04
23 12 0.00
23 13 0.03
23 14 0.00
23 15 0.00
23 16 0.00
23 17 0.00
23 18 0.00
23 19 0.00
23 20 0.00
23 21 0.00
23 22 0.00
23 23 1.00
23 24 0.00
23 25 0.00
23 26 0.07
23 27 0.01
23 28 0.00
23 29 0.00
23 30 0.01
23 31 0.00
23 32 0.00
23 33 0.00
23 34 0.01
23 35 0.00
23 36 0.00
23 37 0.00
23 38 0.00
23 39 0.00
23 40 0.00
23 41 0.00
23 42 0.00
23 43 0.00
23 44 0.00
23 45 0.01
23 46 0.01
23 47 0.00
23 48 0.00
23 49 0.00
23 50 0.00
23 51 0.00
23 52 0.00
23 53 0.00
23 54 0.00
23 55 0.03

24 1 0.11
24 2 0.02
24 3 0.04
24 4 0.01
24 5 0.00
24 6 0.04
24 7 0.06
24 8 0.02
24 9 0.02
24 10 0.03
24 11 0.07
24 12 0.01
24 13 0.01
24 14 0.37
24 15 0.00
24 16 0.01
24 17 0.00
24 18 0.01
24 19 0.00
24 20 0.00
24 21 0.00
24 22 0.00
24 23 0.00
24 24 1.00
24 25 0.01
24 26 0.01
24 27 0.01
24 28 0.00
24 29 0.00
24 30 0.00
24 31 0.00
24 32 0.00
24 33 0.07
24 34 0.00
24 35 0.00
24 36 0.01
24 37 0.01
24 38 0.01
24 39 0.00
24 40 0.00
24 41 0.00
24 42 0.00
24 43 0.03
24 44 0.00
24 45 0.01
24 46 0.01
24 47 0.00
24 48 0.00
24 49 0.00
24 50 0.00
24 51 0.00
24 52 0.01
24 53 0.01
24 54 0.00
24 55 0.15

25 1 0.05
25 2 0.01
25 3 0.01
25 4 0.01
25 5 0.01
25 6 0.01
25 7 0.00
25 8 0.01
25 9 0.01
25 10 0.01
25 11 0.03
25 12 0.01
25 13 0.05
25 14 0.01
25 15 0.00
25 16 0.00
25 17 0.00
25 18 0.00
25 19 0.00
25 20 0.00
25 21 0.00
25 22 0.00
25 23 0.00
25 24 0.01
25 25 1.00
25 26 0.00
25 27 0.00
25 28 0.00
25 29 0.00
25 30 0.00
25 31 0.00
25 32 0.00
25 33 0.00
25 34 0.00
25 35 0.00
25 36 0.01
25 37 0.00
25 38 0.01
25 39 0.00
25 40 0.00
25 41 0.00
25 42 0.00
25 43 0.02
25 44 0.01
25 45 0.01
25 46 0.01
25 47 0.01
25 48 0.00
25 49 0.00
25 50 0.00
25 51 0.00
25 52 0.01
25 53 0.00
25 54 0.00
25 55 0.02

26 1 0.05
26 2 0.01
26 3 0.04
26 4 0.01
26 5 0.04
26 6 0.01
26 7 0.02
26 8 0.02
26 9 0.02
26 10 0.03
26 11 0.11
26 12 0.01
26 13 0.09
26 14 0.01
26 15 0.00
26 16 0.01
26 17 0.00
26 18 0.01
26 19 0.00
26 20 0.01
26 21 0.00
26 22 0.00
26 23 0.07
26 24 0.01
26 25 0.00
26 26 1.00
26 27 0.01
26 28 0.00
26 29 0.00
26 30 0.00
26 31 0.00
26 32 0.00
26 33 0.00
26 34 0.00
26 35 0.00
26 36 0.01
26 37 0.02
26 38 0.01
26 39 0.00
26 40 0.00
26 41 0.00
26 42 0.00
26 43 0.05
26 44 0.01
26 45 0.02
26 46 0.02
26 47 0.01
26 48 0.01
26 49 0.00
26 50 0.00
26 51 0.00
26 52 0.01
26 53 0.01
26 54 0.00
26 55 0.07

27 1 0.02
27 2 0.02
27 3 0.02
27 4 0.01
27 5 0.01
27 6 0.02
27 7 0.01
27 8 0.02
27 9 0.02
27 10 0.02
27 11 0.08
27 12 0.01
27 13 0.10
27 14 0.00
27 15 0.00
27 16 0.00
27 17 0.00
27 18 0.00
27 19 0.00
27 20 0.00
27 21 0.00
27 22 0.00
27 23 0.01
27 24 0.01
27 25 0.00
27 26 0.01
27 27 1.00
27 28 0.00
27 29 0.00
27 30 0.00
27 31 0.00
27 32 0.00
27 33 0.01
27 34 0.00
27 35 0.00
27 36 0.01
27 37 0.02
27 38 0.01
27 39 0.00
27 40 0.01
27 41 0.00
27 42 0.00
27 43 0.04
27 44 0.01
27 45 0.01
27 46 0.01
27 47 0.00
27 48 0.00
27 49 0.00
27 50 0.00
27 51 0.00
27 52 0.01
27 53 0.00
27 54 0.00
27 55 0.02

28 1 0.00
28 2 0.00
28 3 0.00
28 4 0.00
28 5 0.00
28 6 0.00
28 7 0.00
28 8 0.00
28 9 0.00
28 10 0.00
28 11 0.00
28 12 0.00
28 13 0.00
28 14 0.00
28 15 0.00
28 16 0.00
28 17 0.00
28 18 0.00
28 19 0.00
28 20 0.00
28 21 1.00
28 22 1.00
28 23 0.00
28 24 0.00
28 25 0.00
28 26 0.00
28 27 0.00
28 28 1.00
28 29 1.00
28 30 0.00
28 31 0.00
28 32 0.00
28 33 0.00
28 34 0.00
28 35 0.00
28 36 0.00
28 37 0.00
28 38 0.00
28 39 1.00
28 40 0.00
28 41 0.00
28 42 0.00
28 43 0.00
28 44 0.00
28 45 0.00
28 46 0.00
28 47 0.00
28 48 0.00
28 49 0.00
28 50 1.00
28 51 1.00
28 52 0.00
28 53 0.00
28 54 0.00
28 55 0.00

29 1 0.00
29 2 0.00
29 3 0.00
29 4 0.00
29 5 0.00
29 6 0.00
29 7 0.00
29 8 0.00
29 9 0.00
29 10 0.00
29 11 0.00
29 12 0.00
29 13 0.00
29 14 0.00
29 15 0.00
29 16 0.00
29 17 0.00
29 18 0.00
29 19 0.00
29 20 0.00
29 21 1.00
29 22 1.00
29 23 0.00
29 24 0.00
29 25 0.00
29 26 0.00
29 27 0.00
29 28 1.00
29 29 1.00
29 30 0.00
29 31 0.00
29 32 0.00
29 33 0.00
29 34 0.00
29 35 0.00
29 36 0.00
29 37 0.00
29 38 0.00
29 39 1.00
29 40 0.00
29 41 0.00
29 42 0.00
29 43 0.00
29 44 0.00
29 45 0.00
29 46 0.00
29 47 0.00
29 48 0.00
29 49 0.00
29 50 1.00
29 51 1.00
29 52 0.00
29 53 0.00
29 54 0.00
29 55 0.00

30 1 0.01
30 2 0.01
30 3 0.01
30 4 0.01
30 5 0.01
30 6 0.01
30 7 0.01
30 8 0.01
30 9 0.01
30 10 0.01
30 11 0.00
30 12 0.00
30 13 0.00
30 14 0.04
30 15 0.00
30 16 0.00
30 17 0.00
30 18 0.00
30 19 0.00
30 20 0.01
30 21 0.00
30 22 0.00
30 23 0.01
30 24 0.00
30 25 0.00
30 26 0.00
30 27 0.00
30 28 0.00
30 29 0.00
30 30 1.00
30 31 0.09
30 32 0.06
30 33 0.00
30 34 0.00
30 35 0.00
30 36 0.00
30 37 0.00
30 38 0.00
30 39 0.00
30 40 0.00
30 41 0.00
30 42 0.00
30 43 0.00
30 44 0.00
30 45 0.00
30 46 0.00
30 47 0.00
30 48 0.00
30 49 0.00
30 50 0.00
30 51 0.00
30 52 0.00
30 53 0.00
30 54 0.00
30 55 0.03

31 1 0.01
31 2 0.01
31 3 0.01
31 4 0.01
31 5 0.01
31 6 0.01
31 7 0.01
31 8 0.01
31 9 0.01
31 10 0.01
31 11 0.00
31 12 0.00
31 13 0.00
31 14 0.02
31 15 0.01
31 16 0.00
31 17 0.00
31 18 0.00
31 19 0.00
31 20 0.00
31 21 0.00
31 22 0.00
31 23 0.00
31 24 0.00
31 25 0.00
31 26 0.00
31 27 0.00
31 28 0.00
31 29 0.00
31 30 0.09
31 31 1.00
31 32 0.00
31 33 0.00
31 34 0.00
31 35 0.00
31 36 0.00
31 37 0.00
31 38 0.00
31 39 0.00
31 40 0.00
31 41 0.00
31 42 0.00
31 43 0.00
31 44 0.00
31 45 0.00
31 46 0.00
31 47 0.00
31 48 0.00
31 49 0.00
31 50 0.00
31 51 0.00
31 52 0.00
31 53 0.00
31 54 0.00
31 55 0.02

32 1 0.01
32 2 0.01
32 3 0.01
32 4 0.01
32 5 0.01
32 6 0.01
32 7 0.01
32 8 0.01
32 9 0.01
32 10 0.01
32 11 0.00
32 12 0.00
32 13 0.00
32 14 0.00
32 15 0.00
32 16 0.00
32 17 0.00
32 18 0.00
32 19 0.00
32 20 0.00
32 21 0.00
32 22 0.00
32 23 0.00
32 24 0.00
32 25 0.00
32 26 0.00
32 27 0.00
32 28 0.00
32 29 0.00
32 30 0.06
32 31 0.00
32 32 1.00
32 33 0.00
32 34 0.00
32 35 0.00
32 36 0.00
32 37 0.00
32 38 0.00
32 39 0.00
32 40 0.00
32 41 0.00
32 42 0.00
32 43 0.00
32 44 0.00
32 45 0.00
32 46 0.00
32 47 0.00
32 48 0.00
32 49 0.00
32 50 0.00
32 51 0.00
32 52 0.00
32 53 0.00
32 54 0.00
32 55 0.01

33 1 0.02
33 2 0.01
33 3 0.03
33 4 0.01
33 5 0.00
33 6 0.01
33 7 0.01
33 8 0.02
33 9 0.00
33 10 0.01
33 11 0.00
33 12 0.00
33 13 0.02
33 14 0.07
33 15 0.00
33 16 0.00
33 17 0.00
33 18 0.00
33 19 0.00
33 20 0.00
33 21 0.00
33 22 0.00
33 23 0.00
33 24 0.07
33 25 0.00
33 26 0.00
33 27 0.01
33 28 0.00
33 29 0.00
33 30 0.00
33 31 0.00
33 32 0.00
33 33 1.00
33 34 0.00
33 35 0.06
33 36 0.00
33 37 0.00
33 38 0.00
33 39 0.00
33 40 0.00
33 41 0.00
33 42 0.00
33 43 0.01
33 44 0.00
33 45 0.01
33 46 0.00
33 47 0.00
33 48 0.00
33 49 0.00
33 50 0.00
33 51 0.00
33 52 0.00
33 53 0.00
33 54 0.00
33 55 0.02

34 1 0.01
34 2 0.01
34 3 0.01
34 4 0.01
34 5 0.01
34 6 0.00
34 7 0.01
34 8 0.01
34 9 0.01
34 10 0.01
34 11 0.01
34 12 0.00
34 13 0.00
34 14 0.00
34 15 0.00
34 16 0.00
34 17 0.00
34 18 0.00
34 19 0.00
34 20 0.00
34 21 0.00
34 22 0.00
34 23 0.01
34 24 0.00
34 25 0.00
34 26 0.00
34 27 0.00
34 28 0.00
34 29 0.00
34 30 0.00
34 31 0.00
34 32 0.00
34 33 0.00
34 34 1.00
34 35 0.00
34 36 0.00
34 37 0.01
34 38 0.00
34 39 0.00
34 40 0.00
34 41 0.00
34 42 0.00
34 43 0.02
34 44 0.00
34 45 0.00
34 46 0.01
34 47 0.01
34 48 0.00
34 49 0.00
34 50 0.00
34 51 0.00
34 52 0.00
34 53 0.00
34 54 0.00
34 55 0.00

35 1 0.01
35 2 0.01
35 3 0.01
35 4 0.01
35 5 0.00
35 6 0.01
35 7 0.01
35 8 0.01
35 9 0.01
35 10 0.01
35 11 0.00
35 12 0.00
35 13 0.00
35 14 0.00
35 15 0.00
35 16 0.00
35 17 0.00
35 18 0.00
35 19 0.00
35 20 0.00
35 21 0.00
35 22 0.00
35 23 0.00
35 24 0.00
35 25 0.00
35 26 0.00
35 27 0.00
35 28 0.00
35 29 0.00
35 30 0.00
35 31 0.00
35 32 0.00
35 33 0.06
35 34 0.00
35 35 1.00
35 36 0.00
35 37 0.00
35 38 0.00
35 39 0.00
35 40 0.00
35 41 0.00
35 42 0.00
35 43 0.00
35 44 0.00
35 45 0.00
35 46 0.00
35 47 0.00
35 48 0.00
35 49 0.00
35 50 0.00
35 51 0.00
35 52 0.00
35 53 0.00
35 54 0.00
35 55 0.00

36 1 0.04
36 2 0.01
36 3 0.01
36 4 0.00
36 5 0.00
36 6 0.01
36 7 0.00
36 8 0.01
36 9 0.01
36 10 0.01
36 11 0.00
36 12 0.05
36 13 0.01
36 14 0.01
36 15 0.00
36 16 0.01
36 17 0.00
36 18 0.01
36 19 0.00
36 20 0.00
36 21 0.00
36 22 0.00
36 23 0.00
36 24 0.01
36 25 0.01
36 26 0.01
36 27 0.01
36 28 0.00
36 29 0.00
36 30 0.00
36 31 0.00
36 32 0.00
36 33 0.00
36 34 0.00
36 35 0.00
36 36 1.00
36 37 0.02
36 38 0.01
36 39 0.00
36 40 0.00
36 41 0.00
36 42 0.00
36 43 0.03
36 44 0.02
36 45 0.01
36 46 0.02
36 47 0.02
36 48 0.00
36 49 0.00
36 50 0.00
36 51 0.00
36 52 0.00
36 53 0.00
36 54 0.00
36 55 0.06

37 1 0.02
37 2 0.01
37 3 0.04
37 4 0.03
37 5 0.01
37 6 0.01
37 7 0.02
37 8 0.02
37 9 0.02
37 10 0.00
37 11 0.00
37 12 0.02
37 13 0.00
37 14 0.02
37 15 0.00
37 16 0.01
37 17 0.00
37 18 0.01
37 19 0.00
37 20 0.01
37 21 0.00
37 22 0.00
37 23 0.00
37 24 0.01
37 25 0.00
37 26 0.02
37 27 0.02
37 28 0.00
37 29 0.00
37 30 0.00
37 31 0.00
37 32 0.00
37 33 0.00
37 34 0.01
37 35 0.00
37 36 0.02
37 37 1.00
37 38 0.01
37 39 0.00
37 40 0.00
37 41 0.00
37 42 0.00
37 43 0.06
37 44 0.03
37 45 0.02
37 46 0.03
37 47 0.02
37 48 0.01
37 49 0.00
37 50 0.00
37 51 0.00
37 52 0.01
37 53 0.01
37 54 0.00
37 55 0.03

38 1 0.01
38 2 0.03
38 3 0.01
38 4 0.00
38 5 0.01
38 6 0.01
38 7 0.02
38 8 0.02
38 9 0.01
38 10 0.00
38 11 0.03
38 12 0.01
38 13 0.03
38 14 0.01
38 15 0.00
38 16 0.01
38 17 0.00
38 18 0.01
38 19 0.00
38 20 0.00
38 21 0.00
38 22 0.00
38 23 0.00
38 24 0.01
38 25 0.01
38 26 0.01
38 27 0.01
38 28 0.00
38 29 0.00
38 30 0.00
38 31 0.00
38 32 0.00
38 33 0.00
38 34 0.00
38 35 0.00
38 36 0.01
38 37 0.01
38 38 1.00
38 39 0.00
38 40 0.00
38 41 0.03
38 42 0.04
38 43 0.03
38 44 0.01
38 45 0.01
38 46 0.01
38 47 0.01
38 48 0.01
38 49 0.00
38 50 0.00
38 51 0.00
38 52 0.01
38 53 0.00
38 54 0.00
38 55 0.01

39 1 0.00
39 2 0.00
39 3 0.00
39 4 0.00
39 5 0.00
39 6 0.00
39 7 0.00
39 8 0.00
39 9 0.00
39 10 0.00
39 11 0.00
39 12 0.00
39 13 0.00
39 14 0.00
39 15 0.00
39 16 0.00
39 17 0.00
39 18 0.00
39 19 0.00
39 20 0.00
39 21 1.00
39 22 1.00
39 23 0.00
39 24 0.00
39 25 0.00
39 26 0.00
39 27 0.00
39 28 1.00
39 29 1.00
39 30 0.00
39 31 0.00
39 32 0.00
39 33 0.00
39 34 0.00
39 35 0.00
39 36 0.00
39 37 0.00
39 38 0.00
39 39 1.00
39 40 0.00
39 41 0.00
39 42 0.00
39 43 0.00
39 44 0.00
39 45 0.00
39 46 0.00
39 47 0.00
39 48 0.00
39 49 0.00
39 50 1.00
39 51 1.00
39 52 0.00
39 53 0.00
39 54 0.00
39 55 0.00

40 1 0.01
40 2 0.01
40 3 0.00
40 4 0.01
40 5 0.00
40 6 0.01
40 7 0.01
40 8 0.01
40 9 0.01
40 10 0.01
40 11 0.01
40 12 0.00
40 13 0.02
40 14 0.00
40 15 0.00
40 16 0.01
40 17 0.00
40 18 0.00
40 19 0.00
40 20 0.00
40 21 0.00
40 22 0.00
40 23 0.00
40 24 0.00
40 25 0.00
40 26 0.00
40 27 0.01
40 28 0.00
40 29 0.00
40 30 0.00
40 31 0.00
40 32 0.00
40 33 0.00
40 34 0.00
40 35 0.00
40 36 0.00
40 37 0.00
40 38 0.00
40 39 0.00
40 40 1.00
40 41 0.00
40 42 0.03
40 43 0.01
40 44 0.00
40 45 0.00
40 46 0.00
40 47 0.00
40 48 0.00
40 49 0.00
40 50 0.00
40 51 0.00
40 52 0.00
40 53 0.00
40 54 0.00
40 55 0.01

41 1 0.01
41 2 0.01
41 3 0.01
41 4 0.01
41 5 0.01
41 6 0.01
41 7 0.01
41 8 0.01
41 9 0.01
41 10 0.01
41 11 0.00
41 12 0.00
41 13 0.00
41 14 0.00
41 15 0.00
41 16 0.00
41 17 0.00
41 18 0.00
41 19 0.00
41 20 0.00
41 21 0.00
41 22 0.00
41 23 0.00
41 24 0.00
41 25 0.00
41 26 0.00
41 27 0.00
41 28 0.00
41 29 0.00
41 30 0.00
41 31 0.00
41 32 0.00
41 33 0.00
41 34 0.00
41 35 0.00
41 36 0.00
41 37 0.00
41 38 0.03
41 39 0.00
41 40 0.00
41 41 1.00
41 42 0.00
41 43 0.00
41 44 0.00
41 45 0.00
41 46 0.00
41 47 0.00
41 48 0.00
41 49 0.00
41 50 0.00
41 51 0.00
41 52 0.00
41 53 0.00
41 54 0.00
41 55 0.00

42 1 0.01
42 2 0.01
42 3 0.01
42 4 0.00
42 5 0.01
42 6 0.01
42 7 0.01
42 8 0.01
42 9 0.01
42 10 0.01
42 11 0.01
42 12 0.00
42 13 0.01
42 14 0.00
42 15 0.00
42 16 0.00
42 17 0.00
42 18 0.00
42 19 0.00
42 20 0.00
42 21 0.00
42 22 0.00
42 23 0.00
42 24 0.00
42 25 0.00
42 26 0.00
42 27 0.00
42 28 0.00
42 29 0.00
42 30 0.00
42 31 0.00
42 32 0.00
42 33 0.00
42 34 0.00
42 35 0.00
42 36 0.00
42 37 0.00
42 38 0.04
42 39 0.00
42 40 0.03
42 41 0.00
42 42 1.00
42 43 0.00
42 44 0.00
42 45 0.00
42 46 0.00
42 47 0.00
42 48 0.03
42 49 0.00
42 50 0.00
42 51 0.00
42 52 0.00
42 53 0.00
42 54 0.00
42 55 0.00

43 1 0.03
43 2 0.02
43 3 0.01
43 4 0.01
43 5 0.02
43 6 0.06
43 7 0.01
43 8 0.02
43 9 0.02
43 10 0.04
43 11 0.32
43 12 0.03
43 13 0.24
43 14 0.04
43 15 0.01
43 16 0.03
43 17 0.01
43 18 0.03
43 19 0.00
43 20 0.01
43 21 0.00
43 22 0.00
43 23 0.00
43 24 0.03
43 25 0.02
43 26 0.05
43 27 0.04
43 28 0.00
43 29 0.00
43 30 0.00
43 31 0.00
43 32 0.00
43 33 0.01
43 34 0.02
43 35 0.00
43 36 0.03
43 37 0.06
43 38 0.03
43 39 0.00
43 40 0.01
43 41 0.00
43 42 0.00
43 43 1.00
43 44 0.06
43 45 0.04
43 46 0.06
43 47 0.06
43 48 0.01
43 49 0.01
43 50 0.00
43 51 0.00
43 52 0.03
43 53 0.02
43 54 0.02
43 55 0.05

44 1 0.01
44 2 0.01
44 3 0.00
44 4 0.00
44 5 0.00
44 6 0.01
44 7 0.00
44 8 0.00
44 9 0.01
44 10 0.00
44 11 0.05
44 12 0.01
44 13 0.04
44 14 0.00
44 15 0.00
44 16 0.01
44 17 0.01
44 18 0.01
44 19 0.00
44 20 0.01
44 21 0.00
44 22 0.00
44 23 0.00
44 24 0.00
44 25 0.01
44 26 0.01
44 27 0.01
44 28 0.00
44 29 0.00
44 30 0.00
44 31 0.00
44 32 0.00
44 33 0.00
44 34 0.00
44 35 0.00
44 36 0.02
44 37 0.03
44 38 0.01
44 39 0.00
44 40 0.00
44 41 0.00
44 42 0.00
44 43 0.06
44 44 1.00
44 45 0.01
44 46 0.00
44 47 0.02
44 48 0.00
44 49 0.00
44 50 0.00
44 51 0.00
44 52 0.01
44 53 0.01
44 54 0.00
44 55 0.02

45 1 0.01
45 2 0.01
45 3 0.01
45 4 0.01
45 5 0.01
45 6 0.03
45 7 0.01
45 8 0.01
45 9 0.01
45 10 0.01
45 11 0.09
45 12 0.01
45 13 0.12
45 14 0.01
45 15 0.00
45 16 0.01
45 17 0.00
45 18 0.01
45 19 0.00
45 20 0.00
45 21 0.00
45 22 0.00
45 23 0.01
45 24 0.01
45 25 0.01
45 26 0.02
45 27 0.01
45 28 0.00
45 29 0.00
45 30 0.00
45 31 0.00
45 32 0.00
45 33 0.01
45 34 0.00
45 35 0.00
45 36 0.01
45 37 0.02
45 38 0.01
45 39 0.00
45 40 0.00
45 41 0.00
45 42 0.00
45 43 0.04
45 44 0.01
45 45 1.00
45 46 0.01
45 47 0.00
45 48 0.00
45 49 0.00
45 50 0.00
45 51 0.00
45 52 0.01
45 53 0.01
45 54 0.01
45 55 0.02

46 1 0.03
46 2 0.02
46 3 0.01
46 4 0.02
46 5 0.02
46 6 0.03
46 7 0.01
46 8 0.03
46 9 0.01
46 10 0.02
46 11 0.13
46 12 0.00
46 13 0.14
46 14 0.02
46 15 0.00
46 16 0.01
46 17 0.01
46 18 0.01
46 19 0.00
46 20 0.01
46 21 0.00
46 22 0.00
46 23 0.01
46 24 0.01
46 25 0.01
46 26 0.02
46 27 0.01
46 28 0.00
46 29 0.00
46 30 0.00
46 31 0.00
46 32 0.00
46 33 0.00
46 34 0.01
46 35 0.00
46 36 0.02
46 37 0.03
46 38 0.01
46 39 0.00
46 40 0.00
46 41 0.00
46 42 0.00
46 43 0.06
46 44 0.00
46 45 0.01
46 46 1.00
46 47 0.03
46 48 0.00
46 49 0.00
46 50 0.00
46 51 0.00
46 52 0.01
46 53 0.01
46 54 0.01
46 55 0.02

47 1 0.01
47 2 0.01
47 3 0.03
47 4 0.00
47 5 0.01
47 6 0.02
47 7 0.02
47 8 0.01
47 9 0.01
47 10 0.01
47 11 0.10
47 12 0.00
47 13 0.09
47 14 0.00
47 15 0.01
47 16 0.00
47 17 0.00
47 18 0.01
47 19 0.00
47 20 0.00
47 21 0.00
47 22 0.00
47 23 0.00
47 24 0.00
47 25 0.01
47 26 0.01
47 27 0.00
47 28 0.00
47 29 0.00
47 30 0.00
47 31 0.00
47 32 0.00
47 33 0.00
47 34 0.01
47 35 0.00
47 36 0.02
47 37 0.02
47 38 0.01
47 39 0.00
47 40 0.00
47 41 0.00
47 42 0.00
47 43 0.06
47 44 0.02
47 45 0.00
47 46 0.03
47 47 1.00
47 48 0.00
47 49 0.00
47 50 0.00
47 51 0.00
47 52 0.01
47 53 0.00
47 54 0.01
47 55 0.00

48 1 0.01
48 2 0.01
48 3 0.00
48 4 0.01
48 5 0.02
48 6 0.01
48 7 0.01
48 8 0.00
48 9 0.01
48 10 0.00
48 11 0.02
48 12 0.00
48 13 0.02
48 14 0.00
48 15 0.00
48 16 0.00
48 17 0.00
48 18 0.00
48 19 0.00
48 20 0.00
48 21 0.00
48 22 0.00
48 23 0.00
48 24 0.00
48 25 0.00
48 26 0.01
48 27 0.00
48 28 0.00
48 29 0.00
48 30 0.00
48 31 0.00
48 32 0.00
48 33 0.00
48 34 0.00
48 35 0.00
48 36 0.00
48 37 0.01
48 38 0.01
48 39 0.00
48 40 0.00
48 41 0.00
48 42 0.03
48 43 0.01
48 44 0.00
48 45 0.00
48 46 0.00
48 47 0.00
48 48 1.00
48 49 0.04
48 50 0.00
48 51 0.00
48 52 0.00
48 53 0.00
48 54 0.06
48 55 0.01

49 1 0.03
49 2 0.01
49 3 0.01
49 4 0.01
49 5 0.01
49 6 0.02
49 7 0.01
49 8 0.01
49 9 0.01
49 10 0.01
49 11 0.00
49 12 0.01
49 13 0.00
49 14 0.00
49 15 0.00
49 16 0.00
49 17 0.00
49 18 0.00
49 19 0.00
49 20 0.00
49 21 0.00
49 22 0.00
49 23 0.00
49 24 0.00
49 25 0.00
49 26 0.00
49 27 0.00
49 28 0.00
49 29 0.00
49 30 0.00
49 31 0.00
49 32 0.00
49 33 0.00
49 34 0.00
49 35 0.00
49 36 0.00
49 37 0.00
49 38 0.00
49 39 0.00
49 40 0.00
49 41 0.00
49 42 0.00
49 43 0.01
49 44 0.00
49 45 0.00
49 46 0.00
49 47 0.00
49 48 0.04
49 49 1.00
49 50 0.00
49 51 0.00
49 52 0.01
49 53 0.00
49 54 0.02
49 55 0.03

50 1 0.00
50 2 0.00
50 3 0.00
50 4 0.00
50 5 0.00
50 6 0.00
50 7 0.00
50 8 0.00
50 9 0.00
50 10 0.00
50 11 0.00
50 12 0.00
50 13 0.00
50 14 0.00
50 15 0.00
50 16 0.00
50 17 0.00
50 18 0.00
50 19 0.00
50 20 0.00
50 21 1.00
50 22 1.00
50 23 0.00
50 24 0.00
50 25 0.00
50 26 0.00
50 27 0.00
50 28 1.00
50 29 1.00
50 30 0.00
50 31 0.00
50 32 0.00
50 33 0.00
50 34 0.00
50 35 0.00
50 36 0.00
50 37 0.00
50 38 0.00
50 39 1.00
50 40 0.00
50 41 0.00
50 42 0.00
50 43 0.00
50 44 0.00
50 45 0.00
50 46 0.00
50 47 0.00
50 48 0.00
50 49 0.00
50 50 1.00
50 51 1.00
50 52 0.00
50 53 0.00
50 54 0.00
50 55 0.00

51 1 0.00
51 2 0.00
51 3 0.00
51 4 0.00
51 5 0.00
51 6 0.00
51 7 0.00
51 8 0.00
51 9 0.00
51 10 0.00
51 11 0.00
51 12 0.00
51 13 0.00
51 14 0.00
51 15 0.00
51 16 0.00
51 17 0.00
51 18 0.00
51 19 0.00
51 20 0.00
51 21 1.00
51 22 1.00
51 23 0.00
51 24 0.00
51 25 0.00
51 26 0.00
51 27 0.00
51 28 1.00
51 29 1.00
51 30 0.00
51 31 0.00
51 32 0.00
51 33 0.00
51 34 0.00
51 35 0.00
51 36 0.00
51 37 0.00
51 38 0.00
51 39 1.00
51 40 0.00
51 41 0.00
51 42 0.00
51 43 0.00
51 44 0.00
51 45 0.00
51 46 0.00
51 47 0.00
51 48 0.00
51 49 0.00
51 50 1.00
51 51 1.00
51 52 0.00
51 53 0.00
51 54 0.00
51 55 0.00

52 1 0.07
52 2 0.01
52 3 0.01
52 4 0.01
52 5 0.02
52 6 0.01
52 7 0.00
52 8 0.01
52 9 0.01
52 10 0.00
52 11 0.00
52 12 0.02
52 13 0.01
52 14 0.01
52 15 0.00
52 16 0.01
52 17 0.00
52 18 0.00
52 19 0.00
52 20 0.00
52 21 0.00
52 22 0.00
52 23 0.00
52 24 0.01
52 25 0.01
52 26 0.01
52 27 0.01
52 28 0.00
52 29 0.00
52 30 0.00
52 31 0.00
52 32 0.00
52 33 0.00
52 34 0.00
52 35 0.00
52 36 0.00
52 37 0.01
52 38 0.01
52 39 0.00
52 40 0.00
52 41 0.00
52 42 0.00
52 43 0.03
52 44 0.01
52 45 0.01
52 46 0.01
52 47 0.01
52 48 0.00
52 49 0.01
52 50 0.00
52 51 0.00
52 52 1.00
52 53 0.00
52 54 0.00
52 55 0.08

53 1 0.06
53 2 0.01
53 3 0.02
53 4 0.01
53 5 0.02
53 6 0.02
53 7 0.01
53 8 0.01
53 9 0.02
53 10 0.00
53 11 0.00
53 12 0.00
53 13 0.00
53 14 0.01
53 15 0.00
53 16 0.00
53 17 0.00
53 18 0.00
53 19 0.00
53 20 0.00
53 21 0.00
53 22 0.00
53 23 0.00
53 24 0.01
53 25 0.00
53 26 0.01
53 27 0.00
53 28 0.00
53 29 0.00
53 30 0.00
53 31 0.00
53 32 0.00
53 33 0.00
53 34 0.00
53 35 0.00
53 36 0.00
53 37 0.01
53 38 0.00
53 39 0.00
53 40 0.00
53 41 0.00
53 42 0.00
53 43 0.02
53 44 0.01
53 45 0.01
53 46 0.01
53 47 0.00
53 48 0.00
53 49 0.00
53 50 0.00
53 51 0.00
53 52 0.00
53 53 1.00
53 54 0.00
53 55 0.08

54 1 0.05
54 2 0.00
54 3 0.01
54 4 0.02
54 5 0.02
54 6 0.01
54 7 0.00
54 8 0.00
54 9 0.01
54 10 0.00
54 11 0.00
54 12 0.02
54 13 0.00
54 14 0.01
54 15 0.00
54 16 0.00
54 17 0.00
54 18 0.00
54 19 0.00
54 20 0.00
54 21 0.00
54 22 0.00
54 23 0.00
54 24 0.00
54 25 0.00
54 26 0.00
54 27 0.00
54 28 0.00
54 29 0.00
54 30 0.00
54 31 0.00
54 32 0.00
54 33 0.00
54 34 0.00
54 35 0.00
54 36 0.00
54 37 0.00
54 38 0.00
54 39 0.00
54 40 0.00
54 41 0.00
54 42 0.00
54 43 0.02
54 44 0.00
54 45 0.01
54 46 0.01
54 47 0.01
54 48 0.06
54 49 0.02
54 50 0.00
54 51 0.00
54 52 0.00
54 53 0.00
54 54 1.00
54 55 0.02

55 1 0.20
55 2 0.02
55 3 0.04
55 4 0.02
55 5 0.02
55 6 0.05
55 7 0.03
55 8 0.02
55 9 0.03
55 10 0.03
55 11 0.09
55 12 0.03
55 13 0.01
55 14 0.24
55 15 0.05
55 16 0.10
55 17 0.05
55 18 0.07
55 19 0.03
55 20 0.07
55 21 0.00
55 22 0.00
55 23 0.03
55 24 0.15
55 25 0.02
55 26 0.07
55 27 0.02
55 28 0.00
55 29 0.00
55 30 0.03
55 31 0.02
55 32 0.01
55 33 0.02
55 34 0.00
55 35 0.00
55 36 0.06
55 37 0.03
55 38 0.01
55 39 0.00
55 40 0.01
55 41 0.00
55 42 0.00
55 43 0.05
55 44 0.02
55 45 0.02
55 46 0.02
55 47 0.00
55 48 0.01
55 49 0.03
55 50 0.00
55 51 0.00
55 52 0.08
55 53 0.08
55 54 0.02
55 55 1.00



==> csv/cover-MI-real.csv.dat <==
1 1 1.00
1 2 0.01
1 3 0.02
1 4 0.03
1 5 0.02
1 6 0.07
1 7 0.02
1 8 0.02
1 9 0.02
1 10 0.04
1 11 0.04
1 12 0.06
1 13 0.02
1 14 0.23
1 15 0.05
1 16 0.05
1 17 0.04
1 18 0.04
1 19 0.03
1 20 0.06
1 21 0.01
1 22 0.01
1 23 0.02
1 24 0.10
1 25 0.04
1 26 0.06
1 27 0.03
1 28 0.02
1 29 0.00
1 30 0.02
1 31 0.02
1 32 0.03
1 33 0.02
1 34 0.01
1 35 0.01
1 36 0.04
1 37 0.03
1 38 0.01
1 39 0.01
1 40 0.02
1 41 0.01
1 42 0.01
1 43 0.03
1 44 0.02
1 45 0.01
1 46 0.03
1 47 0.01
1 48 0.01
1 49 0.03
1 50 0.01
1 51 0.01
1 52 0.08
1 53 0.06
1 54 0.07
1 55 0.24

2 1 0.01
2 2 1.00
2 3 0.01
2 4 0.01
2 5 0.01
2 6 0.01
2 7 0.36
2 8 0.24
2 9 0.32
2 10 0.01
2 11 0.02
2 12 0.00
2 13 0.01
2 14 0.01
2 15 0.01
2 16 0.01
2 17 0.02
2 18 0.03
2 19 0.01
2 20 0.00
2 21 0.01
2 22 0.01
2 23 0.01
2 24 0.02
2 25 0.01
2 26 0.01
2 27 0.02
2 28 0.01
2 29 0.00
2 30 0.00
2 31 0.00
2 32 0.01
2 33 0.00
2 34 0.00
2 35 0.01
2 36 0.00
2 37 0.00
2 38 0.02
2 39 0.01
2 40 0.01
2 41 0.01
2 42 0.01
2 43 0.01
2 44 0.02
2 45 0.01
2 46 0.01
2 47 0.00
2 48 0.01
2 49 0.01
2 50 0.01
2 51 0.01
2 52 0.00
2 53 0.00
2 54 0.00
2 55 0.01

3 1 0.02
3 2 0.01
3 3 1.00
3 4 0.01
3 5 0.03
3 6 0.02
3 7 0.17
3 8 0.21
3 9 0.19
3 10 0.02
3 11 0.02
3 12 0.00
3 13 0.01
3 14 0.04
3 15 0.02
3 16 0.00
3 17 0.02
3 18 0.02
3 19 0.01
3 20 0.00
3 21 0.00
3 22 0.01
3 23 0.01
3 24 0.04
3 25 0.01
3 26 0.03
3 27 0.03
3 28 0.01
3 29 0.00
3 30 0.01
3 31 0.00
3 32 0.01
3 33 0.02
3 34 0.01
3 35 0.01
3 36 0.00
3 37 0.03
3 38 0.01
3 39 0.01
3 40 0.01
3 41 0.01
3 42 0.01
3 43 0.01
3 44 0.01
3 45 0.01
3 46 0.02
3 47 0.03
3 48 0.01
3 49 0.00
3 50 0.01
3 51 0.01
3 52 0.01
3 53 0.01
3 54 0.01
3 55 0.02

4 1 0.03
4 2 0.01
4 3 0.01
4 4 1.00
4 5 0.15
4 6 0.01
4 7 0.01
4 8 0.01
4 9 0.01
4 10 0.01
4 11 0.00
4 12 0.00
4 13 0.01
4 14 0.01
4 15 0.00
4 16 0.01
4 17 0.01
4 18 0.00
4 19 0.01
4 20 0.01
4 21 0.01
4 22 0.01
4 23 0.01
4 24 0.01
4 25 0.00
4 26 0.01
4 27 0.00
4 28 0.02
4 29 0.00
4 30 0.02
4 31 0.02
4 32 0.01
4 33 0.01
4 34 0.02
4 35 0.01
4 36 0.00
4 37 0.02
4 38 0.00
4 39 0.01
4 40 0.00
4 41 0.01
4 42 0.01
4 43 0.00
4 44 0.00
4 45 0.00
4 46 0.01
4 47 0.01
4 48 0.01
4 49 0.01
4 50 0.01
4 51 0.01
4 52 0.00
4 53 0.00
4 54 0.02
4 55 0.01

5 1 0.02
5 2 0.01
5 3 0.03
5 4 0.15
5 5 1.00
5 6 0.01
5 7 0.02
5 8 0.02
5 9 0.02
5 10 0.01
5 11 0.02
5 12 0.00
5 13 0.01
5 14 0.01
5 15 0.00
5 16 0.00
5 17 0.00
5 18 0.00
5 19 0.00
5 20 0.00
5 21 0.01
5 22 0.01
5 23 0.01
5 24 0.01
5 25 0.00
5 26 0.01
5 27 0.01
5 28 0.01
5 29 0.00
5 30 0.02
5 31 0.01
5 32 0.01
5 33 0.01
5 34 0.02
5 35 0.01
5 36 0.00
5 37 0.04
5 38 0.00
5 39 0.01
5 40 0.01
5 41 0.01
5 42 0.01
5 43 0.01
5 44 0.00
5 45 0.00
5 46 0.00
5 47 0.02
5 48 0.01
5 49 0.01
5 50 0.01
5 51 0.01
5 52 0.00
5 53 0.00
5 54 0.02
5 55 0.01

6 1 0.07
6 2 0.01
6 3 0.02
6 4 0.01
6 5 0.01
6 6 1.00
6 7 0.01
6 8 0.02
6 9 0.01
6 10 0.04
6 11 0.09
6 12 0.04
6 13 0.07
6 14 0.09
6 15 0.03
6 16 0.01
6 17 0.02
6 18 0.01
6 19 0.02
6 20 0.03
6 21 0.01
6 22 0.01
6 23 0.02
6 24 0.03
6 25 0.01
6 26 0.01
6 27 0.02
6 28 0.01
6 29 0.00
6 30 0.01
6 31 0.01
6 32 0.01
6 33 0.02
6 34 0.01
6 35 0.01
6 36 0.01
6 37 0.00
6 38 0.00
6 39 0.01
6 40 0.01
6 41 0.01
6 42 0.01
6 43 0.04
6 44 0.01
6 45 0.02
6 46 0.02
6 47 0.02
6 48 0.01
6 49 0.01
6 50 0.01
6 51 0.01
6 52 0.01
6 53 0.01
6 54 0.01
6 55 0.05

7 1 0.02
7 2 0.36
7 3 0.17
7 4 0.01
7 5 0.02
7 6 0.01
7 7 1.00
7 8 0.05
7 9 0.27
7 10 0.01
7 11 0.02
7 12 0.00
7 13 0.01
7 14 0.03
7 15 0.01
7 16 0.00
7 17 0.01
7 18 0.00
7 19 0.01
7 20 0.00
7 21 0.01
7 22 0.01
7 23 0.01
7 24 0.03
7 25 0.01
7 26 0.02
7 27 0.01
7 28 0.01
7 29 0.00
7 30 0.01
7 31 0.00
7 32 0.01
7 33 0.01
7 34 0.01
7 35 0.01
7 36 0.00
7 37 0.01
7 38 0.01
7 39 0.01
7 40 0.01
7 41 0.01
7 42 0.01
7 43 0.01
7 44 0.02
7 45 0.01
7 46 0.01
7 47 0.01
7 48 0.01
7 49 0.01
7 50 0.01
7 51 0.01
7 52 0.00
7 53 0.01
7 54 0.01
7 55 0.02

8 1 0.02
8 2 0.24
8 3 0.21
8 4 0.01
8 5 0.02
8 6 0.02
8 7 0.05
8 8 1.00
8 9 0.11
8 10 0.01
8 11 0.01
8 12 0.00
8 13 0.01
8 14 0.02
8 15 0.01
8 16 0.00
8 17 0.01
8 18 0.02
8 19 0.01
8 20 0.00
8 21 0.01
8 22 0.01
8 23 0.00
8 24 0.03
8 25 0.01
8 26 0.02
8 27 0.02
8 28 0.01
8 29 0.00
8 30 0.00
8 31 0.00
8 32 0.01
8 33 0.01
8 34 0.01
8 35 0.01
8 36 0.00
8 37 0.02
8 38 0.02
8 39 0.01
8 40 0.01
8 41 0.01
8 42 0.01
8 43 0.00
8 44 0.00
8 45 0.00
8 46 0.01
8 47 0.02
8 48 0.01
8 49 0.00
8 50 0.01
8 51 0.01
8 52 0.00
8 53 0.01
8 54 0.01
8 55 0.01

9 1 0.02
9 2 0.32
9 3 0.19
9 4 0.01
9 5 0.02
9 6 0.01
9 7 0.27
9 8 0.11
9 9 1.00
9 10 0.02
9 11 0.02
9 12 0.00
9 13 0.01
9 14 0.02
9 15 0.02
9 16 0.00
9 17 0.01
9 18 0.00
9 19 0.01
9 20 0.00
9 21 0.01
9 22 0.01
9 23 0.00
9 24 0.01
9 25 0.01
9 26 0.02
9 27 0.02
9 28 0.00
9 29 0.00
9 30 0.01
9 31 0.00
9 32 0.01
9 33 0.01
9 34 0.01
9 35 0.01
9 36 0.00
9 37 0.02
9 38 0.00
9 39 0.01
9 40 0.01
9 41 0.01
9 42 0.01
9 43 0.00
9 44 0.01
9 45 0.00
9 46 0.01
9 47 0.01
9 48 0.01
9 49 0.01
9 50 0.01
9 51 0.01
9 52 0.00
9 53 0.01
9 54 0.01
9 55 0.01

10 1 0.04
10 2 0.01
10 3 0.02
10 4 0.01
10 5 0.01
10 6 0.04
10 7 0.01
10 8 0.01
10 9 0.02
10 10 1.00
10 11 0.06
10 12 0.01
10 13 0.04
10 14 0.07
10 15 0.03
10 16 0.01
10 17 0.02
10 18 0.01
10 19 0.01
10 20 0.02
10 21 0.01
10 22 0.01
10 23 0.01
10 24 0.03
10 25 0.01
10 26 0.03
10 27 0.02
10 28 0.01
10 29 0.00
10 30 0.01
10 31 0.01
10 32 0.02
10 33 0.00
10 34 0.01
10 35 0.01
10 36 0.00
10 37 0.01
10 38 0.00
10 39 0.01
10 40 0.01
10 41 0.02
10 42 0.01
10 43 0.02
10 44 0.00
10 45 0.01
10 46 0.01
10 47 0.01
10 48 0.01
10 49 0.01
10 50 0.01
10 51 0.01
10 52 0.01
10 53 0.00
10 54 0.01
10 55 0.04

11 1 0.04
11 2 0.02
11 3 0.02
11 4 0.00
11 5 0.02
11 6 0.09
11 7 0.02
11 8 0.01
11 9 0.02
11 10 0.06
11 11 1.00
11 12 0.08
11 13 0.59
11 14 0.10
11 15 0.02
11 16 0.04
11 17 0.03
11 18 0.05
11 19 0.02
11 20 0.03
11 21 0.00
11 22 0.00
11 23 0.01
11 24 0.09
11 25 0.05
11 26 0.12
11 27 0.06
11 28 0.01
11 29 0.00
11 30 0.01
11 31 0.02
11 32 0.02
11 33 0.01
11 34 0.01
11 35 0.01
11 36 0.01
11 37 0.00
11 38 0.02
11 39 0.01
11 40 0.02
11 41 0.01
11 42 0.01
11 43 0.31
11 44 0.11
11 45 0.07
11 46 0.13
11 47 0.12
11 48 0.01
11 49 0.00
11 50 0.00
11 51 0.00
11 52 0.00
11 53 0.00
11 54 0.00
11 55 0.08

12 1 0.06
12 2 0.00
12 3 0.00
12 4 0.00
12 5 0.00
12 6 0.04
12 7 0.00
12 8 0.00
12 9 0.00
12 10 0.01
12 11 0.08
12 12 1.00
12 13 0.08
12 14 0.02
12 15 0.00
12 16 0.01
12 17 0.00
12 18 0.01
12 19 0.00
12 20 0.01
12 21 0.00
12 22 0.00
12 23 0.00
12 24 0.01
12 25 0.01
12 26 0.01
12 27 0.00
12 28 0.00
12 29 0.00
12 30 0.00
12 31 0.00
12 32 0.00
12 33 0.00
12 34 0.00
12 35 0.00
12 36 0.02
12 37 0.03
12 38 0.00
12 39 0.06
12 40 0.00
12 41 0.00
12 42 0.00
12 43 0.03
12 44 0.01
12 45 0.00
12 46 0.00
12 47 0.00
12 48 0.00
12 49 0.02
12 50 0.00
12 51 0.00
12 52 0.01
12 53 0.00
12 54 0.02
12 55 0.03

13 1 0.02
13 2 0.01
13 3 0.01
13 4 0.01
13 5 0.01
13 6 0.07
13 7 0.01
13 8 0.01
13 9 0.01
13 10 0.04
13 11 0.59
13 12 0.08
13 13 1.00
13 14 0.10
13 15 0.02
13 16 0.01
13 17 0.00
13 18 0.04
13 19 0.01
13 20 0.03
13 21 0.00
13 22 0.00
13 23 0.01
13 24 0.00
13 25 0.05
13 26 0.08
13 27 0.07
13 28 0.00
13 29 0.00
13 30 0.01
13 31 0.01
13 32 0.01
13 33 0.01
13 34 0.01
13 35 0.02
13 36 0.01
13 37 0.00
13 38 0.03
13 39 0.01
13 40 0.03
13 41 0.02
13 42 0.02
13 43 0.22
13 44 0.08
13 45 0.10
13 46 0.12
13 47 0.12
13 48 0.02
13 49 0.00
13 50 0.00
13 51 0.00
13 52 0.00
13 53 0.00
13 54 0.01
13 55 0.01

14 1 0.23
14 2 0.01
14 3 0.04
14 4 0.01
14 5 0.01
14 6 0.09
14 7 0.03
14 8 0.02
14 9 0.02
14 10 0.07
14 11 0.10
14 12 0.02
14 13 0.10
14 14 1.00
14 15 0.19
14 16 0.01
14 17 0.05
14 18 0.00
14 19 0.12
14 20 0.25
14 21 0.00
14 22 0.00
14 23 0.00
14 24 0.26
14 25 0.00
14 26 0.02
14 27 0.01
14 28 0.04
14 29 0.00
14 30 0.00
14 31 0.01
14 32 0.00
14 33 0.00
14 34 0.01
14 35 0.00
14 36 0.02
14 37 0.03
14 38 0.01
14 39 0.00
14 40 0.00
14 41 0.00
14 42 0.00
14 43 0.04
14 44 0.02
14 45 0.01
14 46 0.02
14 47 0.02
14 48 0.00
14 49 0.00
14 50 0.00
14 51 0.00
14 52 0.01
14 53 0.01
14 54 0.01
14 55 0.27

15 1 0.05
15 2 0.01
15 3 0.02
15 4 0.00
15 5 0.00
15 6 0.03
15 7 0.01
15 8 0.01
15 9 0.02
15 10 0.03
15 11 0.02
15 12 0.00
15 13 0.02
15 14 0.19
15 15 1.00
15 16 0.00
15 17 0.00
15 18 0.00
15 19 0.00
15 20 0.00
15 21 0.00
15 22 0.00
15 23 0.00
15 24 0.00
15 25 0.00
15 26 0.00
15 27 0.00
15 28 0.00
15 29 0.00
15 30 0.00
15 31 0.00
15 32 0.00
15 33 0.00
15 34 0.00
15 35 0.00
15 36 0.00
15 37 0.01
15 38 0.00
15 39 0.00
15 40 0.00
15 41 0.00
15 42 0.00
15 43 0.01
15 44 0.00
15 45 0.00
15 46 0.01
15 47 0.01
15 48 0.00
15 49 0.00
15 50 0.00
15 51 0.00
15 52 0.00
15 53 0.00
15 54 0.00
15 55 0.07

16 1 0.05
16 2 0.01
16 3 0.00
16 4 0.01
16 5 0.00
16 6 0.01
16 7 0.00
16 8 0.00
16 9 0.00
16 10 0.01
16 11 0.04
16 12 0.01
16 13 0.01
16 14 0.01
16 15 0.00
16 16 1.00
16 17 0.00
16 18 0.00
16 19 0.00
16 20 0.00
16 21 0.00
16 22 0.00
16 23 0.00
16 24 0.01
16 25 0.00
16 26 0.01
16 27 0.00
16 28 0.00
16 29 0.00
16 30 0.00
16 31 0.00
16 32 0.00
16 33 0.00
16 34 0.00
16 35 0.00
16 36 0.01
16 37 0.01
16 38 0.00
16 39 0.00
16 40 0.00
16 41 0.00
16 42 0.00
16 43 0.02
16 44 0.01
16 45 0.01
16 46 0.01
16 47 0.01
16 48 0.00
16 49 0.00
16 50 0.00
16 51 0.00
16 52 0.00
16 53 0.00
16 54 0.00
16 55 0.09

17 1 0.04
17 2 0.02
17 3 0.02
17 4 0.01
17 5 0.00
17 6 0.02
17 7 0.01
17 8 0.01
17 9 0.01
17 10 0.02
17 11 0.03
17 12 0.00
17 13 0.00
17 14 0.05
17 15 0.00
17 16 0.00
17 17 1.00
17 18 0.00
17 19 0.00
17 20 0.00
17 21 0.00
17 22 0.00
17 23 0.00
17 24 0.00
17 25 0.00
17 26 0.00
17 27 0.00
17 28 0.00
17 29 0.00
17 30 0.00
17 31 0.00
17 32 0.00
17 33 0.00
17 34 0.00
17 35 0.00
17 36 0.01
17 37 0.01
17 38 0.00
17 39 0.00
17 40 0.00
17 41 0.00
17 42 0.00
17 43 0.01
17 44 0.00
17 45 0.00
17 46 0.01
17 47 0.01
17 48 0.00
17 49 0.00
17 50 0.00
17 51 0.00
17 52 0.00
17 53 0.00
17 54 0.00
17 55 0.06

18 1 0.04
18 2 0.03
18 3 0.02
18 4 0.00
18 5 0.00
18 6 0.01
18 7 0.00
18 8 0.02
18 9 0.00
18 10 0.01
18 11 0.05
18 12 0.01
18 13 0.04
18 14 0.00
18 15 0.00
18 16 0.00
18 17 0.00
18 18 1.00
18 19 0.00
18 20 0.00
18 21 0.00
18 22 0.00
18 23 0.00
18 24 0.01
18 25 0.00
18 26 0.01
18 27 0.01
18 28 0.00
18 29 0.00
18 30 0.00
18 31 0.00
18 32 0.00
18 33 0.00
18 34 0.00
18 35 0.00
18 36 0.01
18 37 0.01
18 38 0.01
18 39 0.00
18 40 0.00
18 41 0.00
18 42 0.00
18 43 0.02
18 44 0.01
18 45 0.01
18 46 0.01
18 47 0.01
18 48 0.00
18 49 0.00
18 50 0.00
18 51 0.00
18 52 0.01
18 53 0.00
18 54 0.00
18 55 0.08

19 1 0.03
19 2 0.01
19 3 0.01
19 4 0.01
19 5 0.00
19 6 0.02
19 7 0.01
19 8 0.01
19 9 0.01
19 10 0.01
19 11 0.02
19 12 0.00
19 13 0.01
19 14 0.12
19 15 0.00
19 16 0.00
19 17 0.00
19 18 0.00
19 19 1.00
19 20 0.00
19 21 0.00
19 22 0.00
19 23 0.00
19 24 0.00
19 25 0.00
19 26 0.00
19 27 0.00
19 28 0.00
19 29 0.00
19 30 0.00
19 31 0.00
19 32 0.00
19 33 0.00
19 34 0.00
19 35 0.00
19 36 0.00
19 37 0.00
19 38 0.00
19 39 0.00
19 40 0.00
19 41 0.00
19 42 0.00
19 43 0.01
19 44 0.00
19 45 0.00
19 46 0.00
19 47 0.00
19 48 0.00
19 49 0.00
19 50 0.00
19 51 0.00
19 52 0.00
19 53 0.00
19 54 0.00
19 55 0.05

20 1 0.06
20 2 0.00
20 3 0.00
20 4 0.01
20 5 0.00
20 6 0.03
20 7 0.00
20 8 0.00
20 9 0.00
20 10 0.02
20 11 0.03
20 12 0.01
20 13 0.03
20 14 0.25
20 15 0.00
20 16 0.00
20 17 0.00
20 18 0.00
20 19 0.00
20 20 1.00
20 21 0.00
20 22 0.00
20 23 0.00
20 24 0.01
20 25 0.00
20 26 0.01
20 27 0.00
20 28 0.00
20 29 0.00
20 30 0.00
20 31 0.00
20 32 0.00
20 33 0.00
20 34 0.00
20 35 0.00
20 36 0.01
20 37 0.01
20 38 0.00
20 39 0.00
20 40 0.00
20 41 0.00
20 42 0.00
20 43 0.01
20 44 0.01
20 45 0.00
20 46 0.01
20 47 0.01
20 48 0.00
20 49 0.00
20 50 0.00
20 51 0.00
20 52 0.00
20 53 0.00
20 54 0.00
20 55 0.07

21 1 0.01
21 2 0.01
21 3 0.00
21 4 0.01
21 5 0.01
21 6 0.01
21 7 0.01
21 8 0.01
21 9 0.01
21 10 0.01
21 11 0.00
21 12 0.00
21 13 0.00
21 14 0.00
21 15 0.00
21 16 0.00
21 17 0.00
21 18 0.00
21 19 0.00
21 20 0.00
21 21 1.00
21 22 0.00
21 23 0.00
21 24 0.00
21 25 0.00
21 26 0.00
21 27 0.00
21 28 0.00
21 29 0.00
21 30 0.00
21 31 0.00
21 32 0.00
21 33 0.00
21 34 0.00
21 35 0.00
21 36 0.00
21 37 0.00
21 38 0.00
21 39 0.00
21 40 0.00
21 41 0.00
21 42 0.00
21 43 0.00
21 44 0.00
21 45 0.00
21 46 0.00
21 47 0.00
21 48 0.00
21 49 0.00
21 50 0.00
21 51 0.00
21 52 0.00
21 53 0.00
21 54 0.00
21 55 0.00

22 1 0.01
22 2 0.01
22 3 0.01
22 4 0.01
22 5 0.01
22 6 0.01
22 7 0.01
22 8 0.01
22 9 0.01
22 10 0.01
22 11 0.00
22 12 0.00
22 13 0.00
22 14 0.00
22 15 0.00
22 16 0.00
22 17 0.00
22 18 0.00
22 19 0.00
22 20 0.00
22 21 0.00
22 22 1.00
22 23 0.00
22 24 0.00
22 25 0.00
22 26 0.00
22 27 0.00
22 28 0.00
22 29 0.00
22 30 0.00
22 31 0.00
22 32 0.00
22 33 0.00
22 34 0.00
22 35 0.00
22 36 0.00
22 37 0.00
22 38 0.00
22 39 0.00
22 40 0.00
22 41 0.00
22 42 0.00
22 43 0.00
22 44 0.00
22 45 0.00
22 46 0.00
22 47 0.00
22 48 0.00
22 49 0.00
22 50 0.00
22 51 0.00
22 52 0.00
22 53 0.00
22 54 0.00
22 55 0.00

23 1 0.02
23 2 0.01
23 3 0.01
23 4 0.01
23 5 0.01
23 6 0.02
23 7 0.01
23 8 0.00
23 9 0.00
23 10 0.01
23 11 0.01
23 12 0.00
23 13 0.01
23 14 0.00
23 15 0.00
23 16 0.00
23 17 0.00
23 18 0.00
23 19 0.00
23 20 0.00
23 21 0.00
23 22 0.00
23 23 1.00
23 24 0.00
23 25 0.00
23 26 0.00
23 27 0.00
23 28 0.00
23 29 0.00
23 30 0.00
23 31 0.00
23 32 0.00
23 33 0.00
23 34 0.00
23 35 0.00
23 36 0.00
23 37 0.00
23 38 0.00
23 39 0.00
23 40 0.00
23 41 0.00
23 42 0.00
23 43 0.00
23 44 0.00
23 45 0.00
23 46 0.00
23 47 0.00
23 48 0.00
23 49 0.00
23 50 0.00
23 51 0.00
23 52 0.00
23 53 0.00
23 54 0.00
23 55 0.01

24 1 0.10
24 2 0.02
24 3 0.04
24 4 0.01
24 5 0.01
24 6 0.03
24 7 0.03
24 8 0.03
24 9 0.01
24 10 0.03
24 11 0.09
24 12 0.01
24 13 0.00
24 14 0.26
24 15 0.00
24 16 0.01
24 17 0.00
24 18 0.01
24 19 0.00
24 20 0.01
24 21 0.00
24 22 0.00
24 23 0.00
24 24 1.00
24 25 0.01
24 26 0.02
24 27 0.01
24 28 0.00
24 29 0.00
24 30 0.00
24 31 0.00
24 32 0.00
24 33 0.00
24 34 0.01
24 35 0.00
24 36 0.02
24 37 0.02
24 38 0.01
24 39 0.00
24 40 0.00
24 41 0.00
24 42 0.00
24 43 0.04
24 44 0.01
24 45 0.01
24 46 0.02
24 47 0.02
24 48 0.00
24 49 0.00
24 50 0.00
24 51 0.00
24 52 0.01
24 53 0.01
24 54 0.01
24 55 0.12

25 1 0.04
25 2 0.01
25 3 0.01
25 4 0.00
25 5 0.00
25 6 0.01
25 7 0.01
25 8 0.01
25 9 0.01
25 10 0.01
25 11 0.05
25 12 0.01
25 13 0.05
25 14 0.00
25 15 0.00
25 16 0.00
25 17 0.00
25 18 0.00
25 19 0.00
25 20 0.00
25 21 0.00
25 22 0.00
25 23 0.00
25 24 0.01
25 25 1.00
25 26 0.01
25 27 0.01
25 28 0.00
25 29 0.00
25 30 0.00
25 31 0.00
25 32 0.00
25 33 0.00
25 34 0.00
25 35 0.00
25 36 0.01
25 37 0.01
25 38 0.01
25 39 0.00
25 40 0.00
25 41 0.00
25 42 0.00
25 43 0.02
25 44 0.01
25 45 0.01
25 46 0.01
25 47 0.01
25 48 0.00
25 49 0.00
25 50 0.00
25 51 0.00
25 52 0.01
25 53 0.00
25 54 0.00
25 55 0.02

26 1 0.06
26 2 0.01
26 3 0.03
26 4 0.01
26 5 0.01
26 6 0.01
26 7 0.02
26 8 0.02
26 9 0.02
26 10 0.03
26 11 0.12
26 12 0.01
26 13 0.08
26 14 0.02
26 15 0.00
26 16 0.01
26 17 0.00
26 18 0.01
26 19 0.00
26 20 0.01
26 21 0.00
26 22 0.00
26 23 0.00
26 24 0.02
26 25 0.01
26 26 1.00
26 27 0.01
26 28 0.00
26 29 0.00
26 30 0.00
26 31 0.00
26 32 0.00
26 33 0.00
26 34 0.01
26 35 0.00
26 36 0.02
26 37 0.02
26 38 0.01
26 39 0.00
26 40 0.00
26 41 0.00
26 42 0.00
26 43 0.04
26 44 0.01
26 45 0.01
26 46 0.02
26 47 0.02
26 48 0.00
26 49 0.00
26 50 0.00
26 51 0.00
26 52 0.01
26 53 0.01
26 54 0.01
26 55 0.06

27 1 0.03
27 2 0.02
27 3 0.03
27 4 0.00
27 5 0.01
27 6 0.02
27 7 0.01
27 8 0.02
27 9 0.02
27 10 0.02
27 11 0.06
27 12 0.00
27 13 0.07
27 14 0.01
27 15 0.00
27 16 0.00
27 17 0.00
27 18 0.01
27 19 0.00
27 20 0.00
27 21 0.00
27 22 0.00
27 23 0.00
27 24 0.01
27 25 0.01
27 26 0.01
27 27 1.00
27 28 0.00
27 29 0.00
27 30 0.00
27 31 0.00
27 32 0.00
27 33 0.00
27 34 0.00
27 35 0.00
27 36 0.01
27 37 0.02
27 38 0.01
27 39 0.00
27 40 0.00
27 41 0.00
27 42 0.00
27 43 0.03
27 44 0.01
27 45 0.01
27 46 0.01
27 47 0.01
27 48 0.00
27 49 0.00
27 50 0.00
27 51 0.00
27 52 0.01
27 53 0.01
27 54 0.00
27 55 0.02

28 1 0.02
28 2 0.01
28 3 0.01
28 4 0.02
28 5 0.01
28 6 0.01
28 7 0.01
28 8 0.01
28 9 0.00
28 10 0.01
28 11 0.01
28 12 0.00
28 13 0.00
28 14 0.04
28 15 0.00
28 16 0.00
28 17 0.00
28 18 0.00
28 19 0.00
28 20 0.00
28 21 0.00
28 22 0.00
28 23 0.00
28 24 0.00
28 25 0.00
28 26 0.00
28 27 0.00
28 28 1.00
28 29 0.00
28 30 0.00
28 31 0.00
28 32 0.00
28 33 0.00
28 34 0.00
28 35 0.00
28 36 0.00
28 37 0.00
28 38 0.00
28 39 0.00
28 40 0.00
28 41 0.00
28 42 0.00
28 43 0.00
28 44 0.00
28 45 0.00
28 46 0.00
28 47 0.00
28 48 0.00
28 49 0.00
28 50 0.00
28 51 0.00
28 52 0.00
28 53 0.00
28 54 0.00
28 55 0.03

29 1 0.00
29 2 0.00
29 3 0.00
29 4 0.00
29 5 0.00
29 6 0.00
29 7 0.00
29 8 0.00
29 9 0.00
29 10 0.00
29 11 0.00
29 12 0.00
29 13 0.00
29 14 0.00
29 15 0.00
29 16 0.00
29 17 0.00
29 18 0.00
29 19 0.00
29 20 0.00
29 21 0.00
29 22 0.00
29 23 0.00
29 24 0.00
29 25 0.00
29 26 0.00
29 27 0.00
29 28 0.00
29 29 1.00
29 30 0.00
29 31 0.00
29 32 0.00
29 33 0.00
29 34 0.00
29 35 0.00
29 36 0.00
29 37 0.00
29 38 0.00
29 39 0.00
29 40 0.00
29 41 0.00
29 42 0.00
29 43 0.00
29 44 0.00
29 45 0.00
29 46 0.00
29 47 0.00
29 48 0.00
29 49 0.00
29 50 0.00
29 51 0.00
29 52 0.00
29 53 0.00
29 54 0.00
29 55 0.00

30 1 0.02
30 2 0.00
30 3 0.01
30 4 0.02
30 5 0.02
30 6 0.01
30 7 0.01
30 8 0.00
30 9 0.01
30 10 0.01
30 11 0.01
30 12 0.00
30 13 0.01
30 14 0.00
30 15 0.00
30 16 0.00
30 17 0.00
30 18 0.00
30 19 0.00
30 20 0.00
30 21 0.00
30 22 0.00
30 23 0.00
30 24 0.00
30 25 0.00
30 26 0.00
30 27 0.00
30 28 0.00
30 29 0.00
30 30 1.00
30 31 0.00
30 32 0.00
30 33 0.00
30 34 0.00
30 35 0.00
30 36 0.00
30 37 0.01
30 38 0.00
30 39 0.00
30 40 0.00
30 41 0.00
30 42 0.00
30 43 0.01
30 44 0.00
30 45 0.00
30 46 0.00
30 47 0.00
30 48 0.00
30 49 0.00
30 50 0.00
30 51 0.00
30 52 0.00
30 53 0.00
30 54 0.00
30 55 0.00

31 1 0.02
31 2 0.00
31 3 0.00
31 4 0.02
31 5 0.01
31 6 0.01
31 7 0.00
31 8 0.00
31 9 0.00
31 10 0.01
31 11 0.02
31 12 0.00
31 13 0.01
31 14 0.01
31 15 0.00
31 16 0.00
31 17 0.00
31 18 0.00
31 19 0.00
31 20 0.00
31 21 0.00
31 22 0.00
31 23 0.00
31 24 0.00
31 25 0.00
31 26 0.00
31 27 0.00
31 28 0.00
31 29 0.00
31 30 0.00
31 31 1.00
31 32 0.00
31 33 0.00
31 34 0.00
31 35 0.00
31 36 0.00
31 37 0.01
31 38 0.00
31 39 0.00
31 40 0.00
31 41 0.00
31 42 0.00
31 43 0.01
31 44 0.00
31 45 0.00
31 46 0.00
31 47 0.00
31 48 0.00
31 49 0.00
31 50 0.00
31 51 0.00
31 52 0.00
31 53 0.00
31 54 0.00
31 55 0.03

32 1 0.03
32 2 0.01
32 3 0.01
32 4 0.01
32 5 0.01
32 6 0.01
32 7 0.01
32 8 0.01
32 9 0.01
32 10 0.02
32 11 0.02
32 12 0.00
32 13 0.01
32 14 0.00
32 15 0.00
32 16 0.00
32 17 0.00
32 18 0.00
32 19 0.00
32 20 0.00
32 21 0.00
32 22 0.00
32 23 0.00
32 24 0.00
32 25 0.00
32 26 0.00
32 27 0.00
32 28 0.00
32 29 0.00
32 30 0.00
32 31 0.00
32 32 1.00
32 33 0.00
32 34 0.00
32 35 0.00
32 36 0.00
32 37 0.00
32 38 0.00
32 39 0.00
32 40 0.00
32 41 0.00
32 42 0.00
32 43 0.01
32 44 0.00
32 45 0.00
32 46 0.00
32 47 0.00
32 48 0.00
32 49 0.00
32 50 0.00
32 51 0.00
32 52 0.00
32 53 0.00
32 54 0.00
32 55 0.02

33 1 0.02
33 2 0.00
33 3 0.02
33 4 0.01
33 5 0.01
33 6 0.02
33 7 0.01
33 8 0.01
33 9 0.01
33 10 0.00
33 11 0.01
33 12 0.00
33 13 0.01
33 14 0.00
33 15 0.00
33 16 0.00
33 17 0.00
33 18 0.00
33 19 0.00
33 20 0.00
33 21 0.00
33 22 0.00
33 23 0.00
33 24 0.00
33 25 0.00
33 26 0.00
33 27 0.00
33 28 0.00
33 29 0.00
33 30 0.00
33 31 0.00
33 32 0.00
33 33 1.00
33 34 0.00
33 35 0.00
33 36 0.00
33 37 0.01
33 38 0.00
33 39 0.00
33 40 0.00
33 41 0.00
33 42 0.00
33 43 0.01
33 44 0.00
33 45 0.00
33 46 0.01
33 47 0.01
33 48 0.00
33 49 0.00
33 50 0.00
33 51 0.00
33 52 0.00
33 53 0.00
33 54 0.00
33 55 0.01

34 1 0.01
34 2 0.00
34 3 0.01
34 4 0.02
34 5 0.02
34 6 0.01
34 7 0.01
34 8 0.01
34 9 0.01
34 10 0.01
34 11 0.01
34 12 0.00
34 13 0.01
34 14 0.01
34 15 0.00
34 16 0.00
34 17 0.00
34 18 0.00
34 19 0.00
34 20 0.00
34 21 0.00
34 22 0.00
34 23 0.00
34 24 0.01
34 25 0.00
34 26 0.01
34 27 0.00
34 28 0.00
34 29 0.00
34 30 0.00
34 31 0.00
34 32 0.00
34 33 0.00
34 34 1.00
34 35 0.00
34 36 0.01
34 37 0.01
34 38 0.01
34 39 0.00
34 40 0.00
34 41 0.00
34 42 0.00
34 43 0.02
34 44 0.01
34 45 0.01
34 46 0.01
34 47 0.01
34 48 0.00
34 49 0.00
34 50 0.00
34 51 0.00
34 52 0.00
34 53 0.00
34 54 0.00
34 55 0.01

35 1 0.01
35 2 0.01
35 3 0.01
35 4 0.01
35 5 0.01
35 6 0.01
35 7 0.01
35 8 0.01
35 9 0.01
35 10 0.01
35 11 0.01
35 12 0.00
35 13 0.02
35 14 0.00
35 15 0.00
35 16 0.00
35 17 0.00
35 18 0.00
35 19 0.00
35 20 0.00
35 21 0.00
35 22 0.00
35 23 0.00
35 24 0.00
35 25 0.00
35 26 0.00
35 27 0.00
35 28 0.00
35 29 0.00
35 30 0.00
35 31 0.00
35 32 0.00
35 33 0.00
35 34 0.00
35 35 1.00
35 36 0.00
35 37 0.00
35 38 0.00
35 39 0.00
35 40 0.00
35 41 0.00
35 42 0.00
35 43 0.01
35 44 0.00
35 45 0.00
35 46 0.00
35 47 0.00
35 48 0.00
35 49 0.00
35 50 0.00
35 51 0.00
35 52 0.00
35 53 0.00
35 54 0.00
35 55 0.02

36 1 0.04
36 2 0.00
36 3 0.00
36 4 0.00
36 5 0.00
36 6 0.01
36 7 0.00
36 8 0.00
36 9 0.00
36 10 0.00
36 11 0.01
36 12 0.02
36 13 0.01
36 14 0.02
36 15 0.00
36 16 0.01
36 17 0.01
36 18 0.01
36 19 0.00
36 20 0.01
36 21 0.00
36 22 0.00
36 23 0.00
36 24 0.02
36 25 0.01
36 26 0.02
36 27 0.01
36 28 0.00
36 29 0.00
36 30 0.00
36 31 0.00
36 32 0.00
36 33 0.00
36 34 0.01
36 35 0.00
36 36 1.00
36 37 0.02
36 38 0.01
36 39 0.00
36 40 0.00
36 41 0.00
36 42 0.00
36 43 0.04
36 44 0.02
36 45 0.01
36 46 0.02
36 47 0.02
36 48 0.00
36 49 0.00
36 50 0.00
36 51 0.00
36 52 0.01
36 53 0.01
36 54 0.01
36 55 0.05

37 1 0.03
37 2 0.00
37 3 0.03
37 4 0.02
37 5 0.04
37 6 0.00
37 7 0.01
37 8 0.02
37 9 0.02
37 10 0.01
37 11 0.00
37 12 0.03
37 13 0.00
37 14 0.03
37 15 0.01
37 16 0.01
37 17 0.01
37 18 0.01
37 19 0.00
37 20 0.01
37 21 0.00
37 22 0.00
37 23 0.00
37 24 0.02
37 25 0.01
37 26 0.02
37 27 0.02
37 28 0.00
37 29 0.00
37 30 0.01
37 31 0.01
37 32 0.00
37 33 0.01
37 34 0.01
37 35 0.00
37 36 0.02
37 37 1.00
37 38 0.02
37 39 0.00
37 40 0.01
37 41 0.00
37 42 0.00
37 43 0.06
37 44 0.02
37 45 0.02
37 46 0.03
37 47 0.03
37 48 0.00
37 49 0.00
37 50 0.00
37 51 0.00
37 52 0.01
37 53 0.01
37 54 0.01
37 55 0.03

38 1 0.01
38 2 0.02
38 3 0.01
38 4 0.00
38 5 0.00
38 6 0.00
38 7 0.01
38 8 0.02
38 9 0.00
38 10 0.00
38 11 0.02
38 12 0.00
38 13 0.03
38 14 0.01
38 15 0.00
38 16 0.00
38 17 0.00
38 18 0.01
38 19 0.00
38 20 0.00
38 21 0.00
38 22 0.00
38 23 0.00
38 24 0.01
38 25 0.01
38 26 0.01
38 27 0.01
38 28 0.00
38 29 0.00
38 30 0.00
38 31 0.00
38 32 0.00
38 33 0.00
38 34 0.01
38 35 0.00
38 36 0.01
38 37 0.02
38 38 1.00
38 39 0.00
38 40 0.00
38 41 0.00
38 42 0.00
38 43 0.03
38 44 0.01
38 45 0.01
38 46 0.02
38 47 0.01
38 48 0.00
38 49 0.00
38 50 0.00
38 51 0.00
38 52 0.01
38 53 0.01
38 54 0.00
38 55 0.01

39 1 0.01
39 2 0.01
39 3 0.01
39 4 0.01
39 5 0.01
39 6 0.01
39 7 0.01
39 8 0.01
39 9 0.01
39 10 0.01
39 11 0.01
39 12 0.06
39 13 0.01
39 14 0.00
39 15 0.00
39 16 0.00
39 17 0.00
39 18 0.00
39 19 0.00
39 20 0.00
39 21 0.00
39 22 0.00
39 23 0.00
39 24 0.00
39 25 0.00
39 26 0.00
39 27 0.00
39 28 0.00
39 29 0.00
39 30 0.00
39 31 0.00
39 32 0.00
39 33 0.00
39 34 0.00
39 35 0.00
39 36 0.00
39 37 0.00
39 38 0.00
39 39 1.00
39 40 0.00
39 41 0.00
39 42 0.00
39 43 0.00
39 44 0.00
39 45 0.00
39 46 0.00
39 47 0.00
39 48 0.00
39 49 0.00
39 50 0.00
39 51 0.00
39 52 0.00
39 53 0.00
39 54 0.00
39 55 0.00

40 1 0.02
40 2 0.01
40 3 0.01
40 4 0.00
40 5 0.01
40 6 0.01
40 7 0.01
40 8 0.01
40 9 0.01
40 10 0.01
40 11 0.02
40 12 0.00
40 13 0.03
40 14 0.00
40 15 0.00
40 16 0.00
40 17 0.00
40 18 0.00
40 19 0.00
40 20 0.00
40 21 0.00
40 22 0.00
40 23 0.00
40 24 0.00
40 25 0.00
40 26 0.00
40 27 0.00
40 28 0.00
40 29 0.00
40 30 0.00
40 31 0.00
40 32 0.00
40 33 0.00
40 34 0.00
40 35 0.00
40 36 0.00
40 37 0.01
40 38 0.00
40 39 0.00
40 40 1.00
40 41 0.00
40 42 0.00
40 43 0.01
40 44 0.00
40 45 0.00
40 46 0.00
40 47 0.00
40 48 0.00
40 49 0.00
40 50 0.00
40 51 0.00
40 52 0.00
40 53 0.00
40 54 0.00
40 55 0.01

41 1 0.01
41 2 0.01
41 3 0.01
41 4 0.01
41 5 0.01
41 6 0.01
41 7 0.01
41 8 0.01
41 9 0.01
41 10 0.02
41 11 0.01
41 12 0.00
41 13 0.02
41 14 0.00
41 15 0.00
41 16 0.00
41 17 0.00
41 18 0.00
41 19 0.00
41 20 0.00
41 21 0.00
41 22 0.00
41 23 0.00
41 24 0.00
41 25 0.00
41 26 0.00
41 27 0.00
41 28 0.00
41 29 0.00
41 30 0.00
41 31 0.00
41 32 0.00
41 33 0.00
41 34 0.00
41 35 0.00
41 36 0.00
41 37 0.00
41 38 0.00
41 39 0.00
41 40 0.00
41 41 1.00
41 42 0.00
41 43 0.01
41 44 0.00
41 45 0.00
41 46 0.00
41 47 0.00
41 48 0.00
41 49 0.00
41 50 0.00
41 51 0.00
41 52 0.00
41 53 0.00
41 54 0.00
41 55 0.01

42 1 0.01
42 2 0.01
42 3 0.01
42 4 0.01
42 5 0.01
42 6 0.01
42 7 0.01
42 8 0.01
42 9 0.01
42 10 0.01
42 11 0.01
42 12 0.00
42 13 0.02
42 14 0.00
42 15 0.00
42 16 0.00
42 17 0.00
42 18 0.00
42 19 0.00
42 20 0.00
42 21 0.00
42 22 0.00
42 23 0.00
42 24 0.00
42 25 0.00
42 26 0.00
42 27 0.00
42 28 0.00
42 29 0.00
42 30 0.00
42 31 0.00
42 32 0.00
42 33 0.00
42 34 0.00
42 35 0.00
42 36 0.00
42 37 0.00
42 38 0.00
42 39 0.00
42 40 0.00
42 41 0.00
42 42 1.00
42 43 0.00
42 44 0.00
42 45 0.00
42 46 0.00
42 47 0.00
42 48 0.00
42 49 0.00
42 50 0.00
42 51 0.00
42 52 0.00
42 53 0.00
42 54 0.00
42 55 0.01

43 1 0.03
43 2 0.01
43 3 0.01
43 4 0.00
43 5 0.01
43 6 0.04
43 7 0.01
43 8 0.00
43 9 0.00
43 10 0.02
43 11 0.31
43 12 0.03
43 13 0.22
43 14 0.04
43 15 0.01
43 16 0.02
43 17 0.01
43 18 0.02
43 19 0.01
43 20 0.01
43 21 0.00
43 22 0.00
43 23 0.00
43 24 0.04
43 25 0.02
43 26 0.04
43 27 0.03
43 28 0.00
43 29 0.00
43 30 0.01
43 31 0.01
43 32 0.01
43 33 0.01
43 34 0.02
43 35 0.01
43 36 0.04
43 37 0.06
43 38 0.03
43 39 0.00
43 40 0.01
43 41 0.01
43 42 0.00
43 43 1.00
43 44 0.04
43 45 0.03
43 46 0.05
43 47 0.05
43 48 0.00
43 49 0.01
43 50 0.00
43 51 0.00
43 52 0.02
43 53 0.02
43 54 0.02
43 55 0.04

44 1 0.02
44 2 0.02
44 3 0.01
44 4 0.00
44 5 0.00
44 6 0.01
44 7 0.02
44 8 0.00
44 9 0.01
44 10 0.00
44 11 0.11
44 12 0.01
44 13 0.08
44 14 0.02
44 15 0.00
44 16 0.01
44 17 0.00
44 18 0.01
44 19 0.00
44 20 0.01
44 21 0.00
44 22 0.00
44 23 0.00
44 24 0.01
44 25 0.01
44 26 0.01
44 27 0.01
44 28 0.00
44 29 0.00
44 30 0.00
44 31 0.00
44 32 0.00
44 33 0.00
44 34 0.01
44 35 0.00
44 36 0.02
44 37 0.02
44 38 0.01
44 39 0.00
44 40 0.00
44 41 0.00
44 42 0.00
44 43 0.04
44 44 1.00
44 45 0.01
44 46 0.02
44 47 0.02
44 48 0.00
44 49 0.00
44 50 0.00
44 51 0.00
44 52 0.01
44 53 0.01
44 54 0.01
44 55 0.02

45 1 0.01
45 2 0.01
45 3 0.01
45 4 0.00
45 5 0.00
45 6 0.02
45 7 0.01
45 8 0.00
45 9 0.00
45 10 0.01
45 11 0.07
45 12 0.00
45 13 0.10
45 14 0.01
45 15 0.00
45 16 0.01
45 17 0.00
45 18 0.01
45 19 0.00
45 20 0.00
45 21 0.00
45 22 0.00
45 23 0.00
45 24 0.01
45 25 0.01
45 26 0.01
45 27 0.01
45 28 0.00
45 29 0.00
45 30 0.00
45 31 0.00
45 32 0.00
45 33 0.00
45 34 0.01
45 35 0.00
45 36 0.01
45 37 0.02
45 38 0.01
45 39 0.00
45 40 0.00
45 41 0.00
45 42 0.00
45 43 0.03
45 44 0.01
45 45 1.00
45 46 0.02
45 47 0.02
45 48 0.00
45 49 0.00
45 50 0.00
45 51 0.00
45 52 0.01
45 53 0.01
45 54 0.01
45 55 0.01

46 1 0.03
46 2 0.01
46 3 0.02
46 4 0.01
46 5 0.00
46 6 0.02
46 7 0.01
46 8 0.01
46 9 0.01
46 10 0.01
46 11 0.13
46 12 0.00
46 13 0.12
46 14 0.02
46 15 0.01
46 16 0.01
46 17 0.01
46 18 0.01
46 19 0.00
46 20 0.01
46 21 0.00
46 22 0.00
46 23 0.00
46 24 0.02
46 25 0.01
46 26 0.02
46 27 0.01
46 28 0.00
46 29 0.00
46 30 0.00
46 31 0.00
46 32 0.00
46 33 0.01
46 34 0.01
46 35 0.00
46 36 0.02
46 37 0.03
46 38 0.02
46 39 0.00
46 40 0.00
46 41 0.00
46 42 0.00
46 43 0.05
46 44 0.02
46 45 0.02
46 46 1.00
46 47 0.03
46 48 0.00
46 49 0.00
46 50 0.00
46 51 0.00
46 52 0.01
46 53 0.01
46 54 0.01
46 55 0.01

47 1 0.01
47 2 0.00
47 3 0.03
47 4 0.01
47 5 0.02
47 6 0.02
47 7 0.01
47 8 0.02
47 9 0.01
47 10 0.01
47 11 0.12
47 12 0.00
47 13 0.12
47 14 0.02
47 15 0.01
47 16 0.01
47 17 0.01
47 18 0.01
47 19 0.00
47 20 0.01
47 21 0.00
47 22 0.00
47 23 0.00
47 24 0.02
47 25 0.01
47 26 0.02
47 27 0.01
47 28 0.00
47 29 0.00
47 30 0.00
47 31 0.00
47 32 0.00
47 33 0.01
47 34 0.01
47 35 0.00
47 36 0.02
47 37 0.03
47 38 0.01
47 39 0.00
47 40 0.00
47 41 0.00
47 42 0.00
47 43 0.05
47 44 0.02
47 45 0.02
47 46 0.03
47 47 1.00
47 48 0.00
47 49 0.00
47 50 0.00
47 51 0.00
47 52 0.01
47 53 0.01
47 54 0.01
47 55 0.01

48 1 0.01
48 2 0.01
48 3 0.01
48 4 0.01
48 5 0.01
48 6 0.01
48 7 0.01
48 8 0.01
48 9 0.01
48 10 0.01
48 11 0.01
48 12 0.00
48 13 0.02
48 14 0.00
48 15 0.00
48 16 0.00
48 17 0.00
48 18 0.00
48 19 0.00
48 20 0.00
48 21 0.00
48 22 0.00
48 23 0.00
48 24 0.00
48 25 0.00
48 26 0.00
48 27 0.00
48 28 0.00
48 29 0.00
48 30 0.00
48 31 0.00
48 32 0.00
48 33 0.00
48 34 0.00
48 35 0.00
48 36 0.00
48 37 0.00
48 38 0.00
48 39 0.00
48 40 0.00
48 41 0.00
48 42 0.00
48 43 0.00
48 44 0.00
48 45 0.00
48 46 0.00
48 47 0.00
48 48 1.00
48 49 0.00
48 50 0.00
48 51 0.00
48 52 0.00
48 53 0.00
48 54 0.00
48 55 0.01

49 1 0.03
49 2 0.01
49 3 0.00
49 4 0.01
49 5 0.01
49 6 0.01
49 7 0.01
49 8 0.00
49 9 0.01
49 10 0.01
49 11 0.00
49 12 0.02
49 13 0.00
49 14 0.00
49 15 0.00
49 16 0.00
49 17 0.00
49 18 0.00
49 19 0.00
49 20 0.00
49 21 0.00
49 22 0.00
49 23 0.00
49 24 0.00
49 25 0.00
49 26 0.00
49 27 0.00
49 28 0.00
49 29 0.00
49 30 0.00
49 31 0.00
49 32 0.00
49 33 0.00
49 34 0.00
49 35 0.00
49 36 0.00
49 37 0.00
49 38 0.00
49 39 0.00
49 40 0.00
49 41 0.00
49 42 0.00
49 43 0.01
49 44 0.00
49 45 0.00
49 46 0.00
49 47 0.00
49 48 0.00
49 49 1.00
49 50 0.00
49 51 0.00
49 52 0.00
49 53 0.00
49 54 0.00
49 55 0.03

50 1 0.01
50 2 0.01
50 3 0.01
50 4 0.01
50 5 0.01
50 6 0.01
50 7 0.01
50 8 0.01
50 9 0.01
50 10 0.01
50 11 0.00
50 12 0.00
50 13 0.00
50 14 0.00
50 15 0.00
50 16 0.00
50 17 0.00
50 18 0.00
50 19 0.00
50 20 0.00
50 21 0.00
50 22 0.00
50 23 0.00
50 24 0.00
50 25 0.00
50 26 0.00
50 27 0.00
50 28 0.00
50 29 0.00
50 30 0.00
50 31 0.00
50 32 0.00
50 33 0.00
50 34 0.00
50 35 0.00
50 36 0.00
50 37 0.00
50 38 0.00
50 39 0.00
50 40 0.00
50 41 0.00
50 42 0.00
50 43 0.00
50 44 0.00
50 45 0.00
50 46 0.00
50 47 0.00
50 48 0.00
50 49 0.00
50 50 1.00
50 51 0.00
50 52 0.00
50 53 0.00
50 54 0.00
50 55 0.01

51 1 0.01
51 2 0.01
51 3 0.01
51 4 0.01
51 5 0.01
51 6 0.01
51 7 0.01
51 8 0.01
51 9 0.01
51 10 0.01
51 11 0.00
51 12 0.00
51 13 0.00
51 14 0.00
51 15 0.00
51 16 0.00
51 17 0.00
51 18 0.00
51 19 0.00
51 20 0.00
51 21 0.00
51 22 0.00
51 23 0.00
51 24 0.00
51 25 0.00
51 26 0.00
51 27 0.00
51 28 0.00
51 29 0.00
51 30 0.00
51 31 0.00
51 32 0.00
51 33 0.00
51 34 0.00
51 35 0.00
51 36 0.00
51 37 0.00
51 38 0.00
51 39 0.00
51 40 0.00
51 41 0.00
51 42 0.00
51 43 0.00
51 44 0.00
51 45 0.00
51 46 0.00
51 47 0.00
51 48 0.00
51 49 0.00
51 50 0.00
51 51 1.00
51 52 0.00
51 53 0.00
51 54 0.00
51 55 0.02

52 1 0.08
52 2 0.00
52 3 0.01
52 4 0.00
52 5 0.00
52 6 0.01
52 7 0.00
52 8 0.00
52 9 0.00
52 10 0.01
52 11 0.00
52 12 0.01
52 13 0.00
52 14 0.01
52 15 0.00
52 16 0.00
52 17 0.00
52 18 0.01
52 19 0.00
52 20 0.00
52 21 0.00
52 22 0.00
52 23 0.00
52 24 0.01
52 25 0.01
52 26 0.01
52 27 0.01
52 28 0.00
52 29 0.00
52 30 0.00
52 31 0.00
52 32 0.00
52 33 0.00
52 34 0.00
52 35 0.00
52 36 0.01
52 37 0.01
52 38 0.01
52 39 0.00
52 40 0.00
52 41 0.00
52 42 0.00
52 43 0.02
52 44 0.01
52 45 0.01
52 46 0.01
52 47 0.01
52 48 0.00
52 49 0.00
52 50 0.00
52 51 0.00
52 52 1.00
52 53 0.01
52 54 0.00
52 55 0.08

53 1 0.06
53 2 0.00
53 3 0.01
53 4 0.00
53 5 0.00
53 6 0.01
53 7 0.01
53 8 0.01
53 9 0.01
53 10 0.00
53 11 0.00
53 12 0.00
53 13 0.00
53 14 0.01
53 15 0.00
53 16 0.00
53 17 0.00
53 18 0.00
53 19 0.00
53 20 0.00
53 21 0.00
53 22 0.00
53 23 0.00
53 24 0.01
53 25 0.00
53 26 0.01
53 27 0.01
53 28 0.00
53 29 0.00
53 30 0.00
53 31 0.00
53 32 0.00
53 33 0.00
53 34 0.00
53 35 0.00
53 36 0.01
53 37 0.01
53 38 0.01
53 39 0.00
53 40 0.00
53 41 0.00
53 42 0.00
53 43 0.02
53 44 0.01
53 45 0.01
53 46 0.01
53 47 0.01
53 48 0.00
53 49 0.00
53 50 0.00
53 51 0.00
53 52 0.01
53 53 1.00
53 54 0.00
53 55 0.07

54 1 0.07
54 2 0.00
54 3 0.01
54 4 0.02
54 5 0.02
54 6 0.01
54 7 0.01
54 8 0.01
54 9 0.01
54 10 0.01
54 11 0.00
54 12 0.02
54 13 0.01
54 14 0.01
54 15 0.00
54 16 0.00
54 17 0.00
54 18 0.00
54 19 0.00
54 20 0.00
54 21 0.00
54 22 0.00
54 23 0.00
54 24 0.01
54 25 0.00
54 26 0.01
54 27 0.00
54 28 0.00
54 29 0.00
54 30 0.00
54 31 0.00
54 32 0.00
54 33 0.00
54 34 0.00
54 35 0.00
54 36 0.01
54 37 0.01
54 38 0.00
54 39 0.00
54 40 0.00
54 41 0.00
54 42 0.00
54 43 0.02
54 44 0.01
54 45 0.01
54 46 0.01
54 47 0.01
54 48 0.00
54 49 0.00
54 50 0.00
54 51 0.00
54 52 0.00
54 53 0.00
54 54 1.00
54 55 0.05

55 1 0.24
55 2 0.01
55 3 0.02
55 4 0.01
55 5 0.01
55 6 0.05
55 7 0.02
55 8 0.01
55 9 0.01
55 10 0.04
55 11 0.08
55 12 0.03
55 13 0.01
55 14 0.27
55 15 0.07
55 16 0.09
55 17 0.06
55 18 0.08
55 19 0.05
55 20 0.07
55 21 0.00
55 22 0.00
55 23 0.01
55 24 0.12
55 25 0.02
55 26 0.06
55 27 0.02
55 28 0.03
55 29 0.00
55 30 0.00
55 31 0.03
55 32 0.02
55 33 0.01
55 34 0.01
55 35 0.02
55 36 0.05
55 37 0.03
55 38 0.01
55 39 0.00
55 40 0.01
55 41 0.01
55 42 0.01
55 43 0.04
55 44 0.02
55 45 0.01
55 46 0.01
55 47 0.01
55 48 0.01
55 49 0.03
55 50 0.01
55 51 0.02
55 52 0.08
55 53 0.07
55 54 0.05
55 55 1.00



==> csv/cover-nn-gan.csv <==
0,0
0.5,0
1,6
1.5,37
2,109
2.5,163
3,183
3.5,141
4,130
4.5,79
5,60
5.5,38
6,22
6.5,13
7,7
7.5,8
8,1
8.5,2
9,1
9.5,0


==> csv/cover-nn-real.csv <==
0,22
0.5,99
1,212
1.5,236
2,179
2.5,121
3,61
3.5,38
4,16
4.5,8
5,5
5.5,3
6,0
6.5,0
7,0
7.5,0
8,0
8.5,0
9,0
9.5,0


==> csv/kdd-MI-gan.csv.dat <==
1 1 1.00
1 2 0.37
1 3 0.35
1 4 0.04
1 5 0.13
1 6 0.01
1 7 0.00
1 8 0.00
1 9 0.07
1 10 0.00
1 11 0.00
1 12 0.00
1 13 0.00
1 14 0.00
1 15 0.00
1 16 0.00
1 17 0.00
1 18 0.00
1 19 0.00
1 20 0.00
1 21 0.00
1 22 0.00
1 23 0.23
1 24 0.14
1 25 0.08
1 26 0.13
1 27 0.00
1 28 0.11
1 29 0.16
1 30 0.17
1 31 0.04
1 32 0.03
1 33 0.15
1 34 0.09
1 35 0.22
1 36 0.10
1 37 0.00
1 38 0.17
1 39 0.15
1 40 0.00
1 41 0.00
1 42 0.25

2 1 0.37
2 2 1.00
2 3 0.85
2 4 0.44
2 5 0.43
2 6 0.15
2 7 0.00
2 8 0.00
2 9 0.05
2 10 0.00
2 11 0.00
2 12 0.28
2 13 0.00
2 14 0.00
2 15 0.00
2 16 0.00
2 17 0.00
2 18 0.00
2 19 0.00
2 20 0.00
2 21 0.00
2 22 0.00
2 23 0.58
2 24 0.68
2 25 0.36
2 26 0.41
2 27 0.00
2 28 0.40
2 29 0.44
2 30 0.35
2 31 0.14
2 32 0.16
2 33 0.48
2 34 0.43
2 35 0.46
2 36 0.49
2 37 0.14
2 38 0.37
2 39 0.32
2 40 0.00
2 41 0.00
2 42 0.79

3 1 0.35
3 2 0.85
3 3 1.00
3 4 0.56
3 5 0.49
3 6 0.28
3 7 0.00
3 8 0.00
3 9 0.05
3 10 0.00
3 11 0.00
3 12 0.47
3 13 0.00
3 14 0.00
3 15 0.00
3 16 0.00
3 17 0.00
3 18 0.00
3 19 0.00
3 20 0.00
3 21 0.00
3 22 0.00
3 23 0.63
3 24 0.66
3 25 0.43
3 26 0.43
3 27 0.00
3 28 0.41
3 29 0.47
3 30 0.41
3 31 0.16
3 32 0.20
3 33 0.63
3 34 0.48
3 35 0.58
3 36 0.45
3 37 0.26
3 38 0.40
3 39 0.38
3 40 0.00
3 41 0.00
3 42 0.88

4 1 0.04
4 2 0.44
4 3 0.56
4 4 1.00
4 5 0.38
4 6 0.03
4 7 0.00
4 8 0.00
4 9 0.01
4 10 0.00
4 11 0.00
4 12 0.05
4 13 0.00
4 14 0.00
4 15 0.00
4 16 0.00
4 17 0.00
4 18 0.00
4 19 0.00
4 20 0.00
4 21 0.00
4 22 0.00
4 23 0.49
4 24 0.47
4 25 0.33
4 26 0.38
4 27 0.00
4 28 0.38
4 29 0.40
4 30 0.37
4 31 0.03
4 32 0.04
4 33 0.63
4 34 0.32
4 35 0.63
4 36 0.26
4 37 0.03
4 38 0.38
4 39 0.33
4 40 0.00
4 41 0.00
4 42 0.65

5 1 0.13
5 2 0.43
5 3 0.49
5 4 0.38
5 5 1.00
5 6 0.16
5 7 0.00
5 8 0.00
5 9 0.05
5 10 0.00
5 11 0.00
5 12 0.24
5 13 0.00
5 14 0.00
5 15 0.00
5 16 0.00
5 17 0.00
5 18 0.00
5 19 0.00
5 20 0.00
5 21 0.00
5 22 0.00
5 23 0.49
5 24 0.43
5 25 0.36
5 26 0.33
5 27 0.00
5 28 0.34
5 29 0.37
5 30 0.26
5 31 0.12
5 32 0.13
5 33 0.37
5 34 0.43
5 35 0.32
5 36 0.37
5 37 0.16
5 38 0.35
5 39 0.29
5 40 0.00
5 41 0.00
5 42 0.52

6 1 0.01
6 2 0.15
6 3 0.28
6 4 0.03
6 5 0.16
6 6 1.00
6 7 0.00
6 8 0.00
6 9 0.00
6 10 0.00
6 11 0.00
6 12 0.45
6 13 0.00
6 14 0.00
6 15 0.00
6 16 0.00
6 17 0.00
6 18 0.00
6 19 0.00
6 20 0.00
6 21 0.00
6 22 0.00
6 23 0.23
6 24 0.17
6 25 0.20
6 26 0.16
6 27 0.00
6 28 0.09
6 29 0.13
6 30 0.12
6 31 0.29
6 32 0.02
6 33 0.04
6 34 0.20
6 35 0.03
6 36 0.08
6 37 0.02
6 38 0.08
6 39 0.18
6 40 0.00
6 41 0.00
6 42 0.25

7 1 0.00
7 2 0.00
7 3 0.00
7 4 0.00
7 5 0.00
7 6 0.00
7 7 1.00
7 8 1.00
7 9 0.00
7 10 1.00
7 11 1.00
7 12 0.00
7 13 1.00
7 14 1.00
7 15 1.00
7 16 1.00
7 17 1.00
7 18 1.00
7 19 1.00
7 20 1.00
7 21 1.00
7 22 1.00
7 23 0.00
7 24 0.00
7 25 0.00
7 26 0.00
7 27 1.00
7 28 0.00
7 29 0.00
7 30 0.00
7 31 0.00
7 32 0.00
7 33 0.00
7 34 0.00
7 35 0.00
7 36 0.00
7 37 0.00
7 38 0.00
7 39 0.00
7 40 1.00
7 41 1.00
7 42 0.00

8 1 0.00
8 2 0.00
8 3 0.00
8 4 0.00
8 5 0.00
8 6 0.00
8 7 1.00
8 8 1.00
8 9 0.00
8 10 1.00
8 11 1.00
8 12 0.00
8 13 1.00
8 14 1.00
8 15 1.00
8 16 1.00
8 17 1.00
8 18 1.00
8 19 1.00
8 20 1.00
8 21 1.00
8 22 1.00
8 23 0.00
8 24 0.00
8 25 0.00
8 26 0.00
8 27 1.00
8 28 0.00
8 29 0.00
8 30 0.00
8 31 0.00
8 32 0.00
8 33 0.00
8 34 0.00
8 35 0.00
8 36 0.00
8 37 0.00
8 38 0.00
8 39 0.00
8 40 1.00
8 41 1.00
8 42 0.00

9 1 0.07
9 2 0.05
9 3 0.05
9 4 0.01
9 5 0.05
9 6 0.00
9 7 0.00
9 8 0.00
9 9 1.00
9 10 0.00
9 11 0.00
9 12 0.13
9 13 0.00
9 14 0.00
9 15 0.00
9 16 0.00
9 17 0.00
9 18 0.00
9 19 0.00
9 20 0.00
9 21 0.00
9 22 0.00
9 23 0.06
9 24 0.04
9 25 0.06
9 26 0.04
9 27 0.00
9 28 0.05
9 29 0.06
9 30 0.05
9 31 0.25
9 32 0.18
9 33 0.16
9 34 0.05
9 35 0.04
9 36 0.03
9 37 0.00
9 38 0.06
9 39 0.06
9 40 0.00
9 41 0.00
9 42 0.15

10 1 0.00
10 2 0.00
10 3 0.00
10 4 0.00
10 5 0.00
10 6 0.00
10 7 1.00
10 8 1.00
10 9 0.00
10 10 1.00
10 11 1.00
10 12 0.00
10 13 1.00
10 14 1.00
10 15 1.00
10 16 1.00
10 17 1.00
10 18 1.00
10 19 1.00
10 20 1.00
10 21 1.00
10 22 1.00
10 23 0.00
10 24 0.00
10 25 0.00
10 26 0.00
10 27 1.00
10 28 0.00
10 29 0.00
10 30 0.00
10 31 0.00
10 32 0.00
10 33 0.00
10 34 0.00
10 35 0.00
10 36 0.00
10 37 0.00
10 38 0.00
10 39 0.00
10 40 1.00
10 41 1.00
10 42 0.00

11 1 0.00
11 2 0.00
11 3 0.00
11 4 0.00
11 5 0.00
11 6 0.00
11 7 1.00
11 8 1.00
11 9 0.00
11 10 1.00
11 11 1.00
11 12 0.00
11 13 1.00
11 14 1.00
11 15 1.00
11 16 1.00
11 17 1.00
11 18 1.00
11 19 1.00
11 20 1.00
11 21 1.00
11 22 1.00
11 23 0.00
11 24 0.00
11 25 0.00
11 26 0.00
11 27 1.00
11 28 0.00
11 29 0.00
11 30 0.00
11 31 0.00
11 32 0.00
11 33 0.00
11 34 0.00
11 35 0.00
11 36 0.00
11 37 0.00
11 38 0.00
11 39 0.00
11 40 1.00
11 41 1.00
11 42 0.00

12 1 0.00
12 2 0.28
12 3 0.47
12 4 0.05
12 5 0.24
12 6 0.45
12 7 0.00
12 8 0.00
12 9 0.13
12 10 0.00
12 11 0.00
12 12 1.00
12 13 0.00
12 14 0.00
12 15 0.00
12 16 0.00
12 17 0.00
12 18 0.00
12 19 0.00
12 20 0.00
12 21 0.00
12 22 0.00
12 23 0.37
12 24 0.27
12 25 0.30
12 26 0.25
12 27 0.00
12 28 0.19
12 29 0.28
12 30 0.13
12 31 0.33
12 32 0.41
12 33 0.09
12 34 0.28
12 35 0.03
12 36 0.15
12 37 0.34
12 38 0.15
12 39 0.21
12 40 0.00
12 41 0.00
12 42 0.46

13 1 0.00
13 2 0.00
13 3 0.00
13 4 0.00
13 5 0.00
13 6 0.00
13 7 1.00
13 8 1.00
13 9 0.00
13 10 1.00
13 11 1.00
13 12 0.00
13 13 1.00
13 14 1.00
13 15 1.00
13 16 1.00
13 17 1.00
13 18 1.00
13 19 1.00
13 20 1.00
13 21 1.00
13 22 1.00
13 23 0.00
13 24 0.00
13 25 0.00
13 26 0.00
13 27 1.00
13 28 0.00
13 29 0.00
13 30 0.00
13 31 0.00
13 32 0.00
13 33 0.00
13 34 0.00
13 35 0.00
13 36 0.00
13 37 0.00
13 38 0.00
13 39 0.00
13 40 1.00
13 41 1.00
13 42 0.00

14 1 0.00
14 2 0.00
14 3 0.00
14 4 0.00
14 5 0.00
14 6 0.00
14 7 1.00
14 8 1.00
14 9 0.00
14 10 1.00
14 11 1.00
14 12 0.00
14 13 1.00
14 14 1.00
14 15 1.00
14 16 1.00
14 17 1.00
14 18 1.00
14 19 1.00
14 20 1.00
14 21 1.00
14 22 1.00
14 23 0.00
14 24 0.00
14 25 0.00
14 26 0.00
14 27 1.00
14 28 0.00
14 29 0.00
14 30 0.00
14 31 0.00
14 32 0.00
14 33 0.00
14 34 0.00
14 35 0.00
14 36 0.00
14 37 0.00
14 38 0.00
14 39 0.00
14 40 1.00
14 41 1.00
14 42 0.00

15 1 0.00
15 2 0.00
15 3 0.00
15 4 0.00
15 5 0.00
15 6 0.00
15 7 1.00
15 8 1.00
15 9 0.00
15 10 1.00
15 11 1.00
15 12 0.00
15 13 1.00
15 14 1.00
15 15 1.00
15 16 1.00
15 17 1.00
15 18 1.00
15 19 1.00
15 20 1.00
15 21 1.00
15 22 1.00
15 23 0.00
15 24 0.00
15 25 0.00
15 26 0.00
15 27 1.00
15 28 0.00
15 29 0.00
15 30 0.00
15 31 0.00
15 32 0.00
15 33 0.00
15 34 0.00
15 35 0.00
15 36 0.00
15 37 0.00
15 38 0.00
15 39 0.00
15 40 1.00
15 41 1.00
15 42 0.00

16 1 0.00
16 2 0.00
16 3 0.00
16 4 0.00
16 5 0.00
16 6 0.00
16 7 1.00
16 8 1.00
16 9 0.00
16 10 1.00
16 11 1.00
16 12 0.00
16 13 1.00
16 14 1.00
16 15 1.00
16 16 1.00
16 17 1.00
16 18 1.00
16 19 1.00
16 20 1.00
16 21 1.00
16 22 1.00
16 23 0.00
16 24 0.00
16 25 0.00
16 26 0.00
16 27 1.00
16 28 0.00
16 29 0.00
16 30 0.00
16 31 0.00
16 32 0.00
16 33 0.00
16 34 0.00
16 35 0.00
16 36 0.00
16 37 0.00
16 38 0.00
16 39 0.00
16 40 1.00
16 41 1.00
16 42 0.00

17 1 0.00
17 2 0.00
17 3 0.00
17 4 0.00
17 5 0.00
17 6 0.00
17 7 1.00
17 8 1.00
17 9 0.00
17 10 1.00
17 11 1.00
17 12 0.00
17 13 1.00
17 14 1.00
17 15 1.00
17 16 1.00
17 17 1.00
17 18 1.00
17 19 1.00
17 20 1.00
17 21 1.00
17 22 1.00
17 23 0.00
17 24 0.00
17 25 0.00
17 26 0.00
17 27 1.00
17 28 0.00
17 29 0.00
17 30 0.00
17 31 0.00
17 32 0.00
17 33 0.00
17 34 0.00
17 35 0.00
17 36 0.00
17 37 0.00
17 38 0.00
17 39 0.00
17 40 1.00
17 41 1.00
17 42 0.00

18 1 0.00
18 2 0.00
18 3 0.00
18 4 0.00
18 5 0.00
18 6 0.00
18 7 1.00
18 8 1.00
18 9 0.00
18 10 1.00
18 11 1.00
18 12 0.00
18 13 1.00
18 14 1.00
18 15 1.00
18 16 1.00
18 17 1.00
18 18 1.00
18 19 1.00
18 20 1.00
18 21 1.00
18 22 1.00
18 23 0.00
18 24 0.00
18 25 0.00
18 26 0.00
18 27 1.00
18 28 0.00
18 29 0.00
18 30 0.00
18 31 0.00
18 32 0.00
18 33 0.00
18 34 0.00
18 35 0.00
18 36 0.00
18 37 0.00
18 38 0.00
18 39 0.00
18 40 1.00
18 41 1.00
18 42 0.00

19 1 0.00
19 2 0.00
19 3 0.00
19 4 0.00
19 5 0.00
19 6 0.00
19 7 1.00
19 8 1.00
19 9 0.00
19 10 1.00
19 11 1.00
19 12 0.00
19 13 1.00
19 14 1.00
19 15 1.00
19 16 1.00
19 17 1.00
19 18 1.00
19 19 1.00
19 20 1.00
19 21 1.00
19 22 1.00
19 23 0.00
19 24 0.00
19 25 0.00
19 26 0.00
19 27 1.00
19 28 0.00
19 29 0.00
19 30 0.00
19 31 0.00
19 32 0.00
19 33 0.00
19 34 0.00
19 35 0.00
19 36 0.00
19 37 0.00
19 38 0.00
19 39 0.00
19 40 1.00
19 41 1.00
19 42 0.00

20 1 0.00
20 2 0.00
20 3 0.00
20 4 0.00
20 5 0.00
20 6 0.00
20 7 1.00
20 8 1.00
20 9 0.00
20 10 1.00
20 11 1.00
20 12 0.00
20 13 1.00
20 14 1.00
20 15 1.00
20 16 1.00
20 17 1.00
20 18 1.00
20 19 1.00
20 20 1.00
20 21 1.00
20 22 1.00
20 23 0.00
20 24 0.00
20 25 0.00
20 26 0.00
20 27 1.00
20 28 0.00
20 29 0.00
20 30 0.00
20 31 0.00
20 32 0.00
20 33 0.00
20 34 0.00
20 35 0.00
20 36 0.00
20 37 0.00
20 38 0.00
20 39 0.00
20 40 1.00
20 41 1.00
20 42 0.00

21 1 0.00
21 2 0.00
21 3 0.00
21 4 0.00
21 5 0.00
21 6 0.00
21 7 1.00
21 8 1.00
21 9 0.00
21 10 1.00
21 11 1.00
21 12 0.00
21 13 1.00
21 14 1.00
21 15 1.00
21 16 1.00
21 17 1.00
21 18 1.00
21 19 1.00
21 20 1.00
21 21 1.00
21 22 1.00
21 23 0.00
21 24 0.00
21 25 0.00
21 26 0.00
21 27 1.00
21 28 0.00
21 29 0.00
21 30 0.00
21 31 0.00
21 32 0.00
21 33 0.00
21 34 0.00
21 35 0.00
21 36 0.00
21 37 0.00
21 38 0.00
21 39 0.00
21 40 1.00
21 41 1.00
21 42 0.00

22 1 0.00
22 2 0.00
22 3 0.00
22 4 0.00
22 5 0.00
22 6 0.00
22 7 1.00
22 8 1.00
22 9 0.00
22 10 1.00
22 11 1.00
22 12 0.00
22 13 1.00
22 14 1.00
22 15 1.00
22 16 1.00
22 17 1.00
22 18 1.00
22 19 1.00
22 20 1.00
22 21 1.00
22 22 1.00
22 23 0.00
22 24 0.00
22 25 0.00
22 26 0.00
22 27 1.00
22 28 0.00
22 29 0.00
22 30 0.00
22 31 0.00
22 32 0.00
22 33 0.00
22 34 0.00
22 35 0.00
22 36 0.00
22 37 0.00
22 38 0.00
22 39 0.00
22 40 1.00
22 41 1.00
22 42 0.00

23 1 0.23
23 2 0.58
23 3 0.63
23 4 0.49
23 5 0.49
23 6 0.23
23 7 0.00
23 8 0.00
23 9 0.06
23 10 0.00
23 11 0.00
23 12 0.37
23 13 0.00
23 14 0.00
23 15 0.00
23 16 0.00
23 17 0.00
23 18 0.00
23 19 0.00
23 20 0.00
23 21 0.00
23 22 0.00
23 23 1.00
23 24 0.68
23 25 0.52
23 26 0.48
23 27 0.00
23 28 0.41
23 29 0.53
23 30 0.38
23 31 0.18
23 32 0.21
23 33 0.50
23 34 0.55
23 35 0.50
23 36 0.46
23 37 0.21
23 38 0.51
23 39 0.41
23 40 0.00
23 41 0.00
23 42 0.65

24 1 0.14
24 2 0.68
24 3 0.66
24 4 0.47
24 5 0.43
24 6 0.17
24 7 0.00
24 8 0.00
24 9 0.04
24 10 0.00
24 11 0.00
24 12 0.27
24 13 0.00
24 14 0.00
24 15 0.00
24 16 0.00
24 17 0.00
24 18 0.00
24 19 0.00
24 20 0.00
24 21 0.00
24 22 0.00
24 23 0.68
24 24 1.00
24 25 0.48
24 26 0.50
24 27 0.00
24 28 0.40
24 29 0.53
24 30 0.37
24 31 0.13
24 32 0.15
24 33 0.47
24 34 0.50
24 35 0.50
24 36 0.49
24 37 0.16
24 38 0.49
24 39 0.39
24 40 0.00
24 41 0.00
24 42 0.68

25 1 0.08
25 2 0.36
25 3 0.43
25 4 0.33
25 5 0.36
25 6 0.20
25 7 0.00
25 8 0.00
25 9 0.06
25 10 0.00
25 11 0.00
25 12 0.30
25 13 0.00
25 14 0.00
25 15 0.00
25 16 0.00
25 17 0.00
25 18 0.00
25 19 0.00
25 20 0.00
25 21 0.00
25 22 0.00
25 23 0.52
25 24 0.48
25 25 1.00
25 26 0.37
25 27 0.00
25 28 0.31
25 29 0.39
25 30 0.28
25 31 0.17
25 32 0.17
25 33 0.30
25 34 0.45
25 35 0.32
25 36 0.34
25 37 0.20
25 38 0.40
25 39 0.32
25 40 0.00
25 41 0.00
25 42 0.42

26 1 0.13
26 2 0.41
26 3 0.43
26 4 0.38
26 5 0.33
26 6 0.16
26 7 0.00
26 8 0.00
26 9 0.04
26 10 0.00
26 11 0.00
26 12 0.25
26 13 0.00
26 14 0.00
26 15 0.00
26 16 0.00
26 17 0.00
26 18 0.00
26 19 0.00
26 20 0.00
26 21 0.00
26 22 0.00
26 23 0.48
26 24 0.50
26 25 0.37
26 26 1.00
26 27 0.00
26 28 0.31
26 29 0.40
26 30 0.30
26 31 0.14
26 32 0.15
26 33 0.36
26 34 0.37
26 35 0.40
26 36 0.32
26 37 0.15
26 38 0.37
26 39 0.32
26 40 0.00
26 41 0.00
26 42 0.45

27 1 0.00
27 2 0.00
27 3 0.00
27 4 0.00
27 5 0.00
27 6 0.00
27 7 1.00
27 8 1.00
27 9 0.00
27 10 1.00
27 11 1.00
27 12 0.00
27 13 1.00
27 14 1.00
27 15 1.00
27 16 1.00
27 17 1.00
27 18 1.00
27 19 1.00
27 20 1.00
27 21 1.00
27 22 1.00
27 23 0.00
27 24 0.00
27 25 0.00
27 26 0.00
27 27 1.00
27 28 0.00
27 29 0.00
27 30 0.00
27 31 0.00
27 32 0.00
27 33 0.00
27 34 0.00
27 35 0.00
27 36 0.00
27 37 0.00
27 38 0.00
27 39 0.00
27 40 1.00
27 41 1.00
27 42 0.00

28 1 0.11
28 2 0.40
28 3 0.41
28 4 0.38
28 5 0.34
28 6 0.09
28 7 0.00
28 8 0.00
28 9 0.05
28 10 0.00
28 11 0.00
28 12 0.19
28 13 0.00
28 14 0.00
28 15 0.00
28 16 0.00
28 17 0.00
28 18 0.00
28 19 0.00
28 20 0.00
28 21 0.00
28 22 0.00
28 23 0.41
28 24 0.40
28 25 0.31
28 26 0.31
28 27 0.00
28 28 1.00
28 29 0.31
28 30 0.25
28 31 0.11
28 32 0.16
28 33 0.32
28 34 0.33
28 35 0.33
28 36 0.30
28 37 0.14
28 38 0.31
28 39 0.25
28 40 0.00
28 41 0.00
28 42 0.44

29 1 0.16
29 2 0.44
29 3 0.47
29 4 0.40
29 5 0.37
29 6 0.13
29 7 0.00
29 8 0.00
29 9 0.06
29 10 0.00
29 11 0.00
29 12 0.28
29 13 0.00
29 14 0.00
29 15 0.00
29 16 0.00
29 17 0.00
29 18 0.00
29 19 0.00
29 20 0.00
29 21 0.00
29 22 0.00
29 23 0.53
29 24 0.53
29 25 0.39
29 26 0.40
29 27 0.00
29 28 0.31
29 29 1.00
29 30 0.33
29 31 0.14
29 32 0.16
29 33 0.40
29 34 0.41
29 35 0.40
29 36 0.35
29 37 0.15
29 38 0.40
29 39 0.32
29 40 0.00
29 41 0.00
29 42 0.49

30 1 0.17
30 2 0.35
30 3 0.41
30 4 0.37
30 5 0.26
30 6 0.12
30 7 0.00
30 8 0.00
30 9 0.05
30 10 0.00
30 11 0.00
30 12 0.13
30 13 0.00
30 14 0.00
30 15 0.00
30 16 0.00
30 17 0.00
30 18 0.00
30 19 0.00
30 20 0.00
30 21 0.00
30 22 0.00
30 23 0.38
30 24 0.37
30 25 0.28
30 26 0.30
30 27 0.00
30 28 0.25
30 29 0.33
30 30 1.00
30 31 0.10
30 32 0.06
30 33 0.41
30 34 0.30
30 35 0.42
30 36 0.23
30 37 0.05
30 38 0.29
30 39 0.22
30 40 0.00
30 41 0.00
30 42 0.40

31 1 0.04
31 2 0.14
31 3 0.16
31 4 0.03
31 5 0.12
31 6 0.29
31 7 0.00
31 8 0.00
31 9 0.25
31 10 0.00
31 11 0.00
31 12 0.33
31 13 0.00
31 14 0.00
31 15 0.00
31 16 0.00
31 17 0.00
31 18 0.00
31 19 0.00
31 20 0.00
31 21 0.00
31 22 0.00
31 23 0.18
31 24 0.13
31 25 0.17
31 26 0.14
31 27 0.00
31 28 0.11
31 29 0.14
31 30 0.10
31 31 1.00
31 32 0.20
31 33 0.15
31 34 0.13
31 35 0.03
31 36 0.08
31 37 0.00
31 38 0.14
31 39 0.13
31 40 0.00
31 41 0.00
31 42 0.28

32 1 0.03
32 2 0.16
32 3 0.20
32 4 0.04
32 5 0.13
32 6 0.02
32 7 0.00
32 8 0.00
32 9 0.18
32 10 0.00
32 11 0.00
32 12 0.41
32 13 0.00
32 14 0.00
32 15 0.00
32 16 0.00
32 17 0.00
32 18 0.00
32 19 0.00
32 20 0.00
32 21 0.00
32 22 0.00
32 23 0.21
32 24 0.15
32 25 0.17
32 26 0.15
32 27 0.00
32 28 0.16
32 29 0.16
32 30 0.06
32 31 0.20
32 32 1.00
32 33 0.12
32 34 0.15
32 35 0.02
32 36 0.09
32 37 0.42
32 38 0.10
32 39 0.09
32 40 0.00
32 41 0.00
32 42 0.30

33 1 0.15
33 2 0.48
33 3 0.63
33 4 0.63
33 5 0.37
33 6 0.04
33 7 0.00
33 8 0.00
33 9 0.16
33 10 0.00
33 11 0.00
33 12 0.09
33 13 0.00
33 14 0.00
33 15 0.00
33 16 0.00
33 17 0.00
33 18 0.00
33 19 0.00
33 20 0.00
33 21 0.00
33 22 0.00
33 23 0.50
33 24 0.47
33 25 0.30
33 26 0.36
33 27 0.00
33 28 0.32
33 29 0.40
33 30 0.41
33 31 0.15
33 32 0.12
33 33 1.00
33 34 0.41
33 35 0.70
33 36 0.26
33 37 0.02
33 38 0.39
33 39 0.32
33 40 0.00
33 41 0.00
33 42 0.64

34 1 0.09
34 2 0.43
34 3 0.48
34 4 0.32
34 5 0.43
34 6 0.20
34 7 0.00
34 8 0.00
34 9 0.05
34 10 0.00
34 11 0.00
34 12 0.28
34 13 0.00
34 14 0.00
34 15 0.00
34 16 0.00
34 17 0.00
34 18 0.00
34 19 0.00
34 20 0.00
34 21 0.00
34 22 0.00
34 23 0.55
34 24 0.50
34 25 0.45
34 26 0.37
34 27 0.00
34 28 0.33
34 29 0.41
34 30 0.30
34 31 0.13
34 32 0.15
34 33 0.41
34 34 1.00
34 35 0.37
34 36 0.39
34 37 0.17
34 38 0.43
34 39 0.32
34 40 0.00
34 41 0.00
34 42 0.47

35 1 0.22
35 2 0.46
35 3 0.58
35 4 0.63
35 5 0.32
35 6 0.03
35 7 0.00
35 8 0.00
35 9 0.04
35 10 0.00
35 11 0.00
35 12 0.03
35 13 0.00
35 14 0.00
35 15 0.00
35 16 0.00
35 17 0.00
35 18 0.00
35 19 0.00
35 20 0.00
35 21 0.00
35 22 0.00
35 23 0.50
35 24 0.50
35 25 0.32
35 26 0.40
35 27 0.00
35 28 0.33
35 29 0.40
35 30 0.42
35 31 0.03
35 32 0.02
35 33 0.70
35 34 0.37
35 35 1.00
35 36 0.25
35 37 0.02
35 38 0.39
35 39 0.30
35 40 0.00
35 41 0.00
35 42 0.56

36 1 0.10
36 2 0.49
36 3 0.45
36 4 0.26
36 5 0.37
36 6 0.08
36 7 0.00
36 8 0.00
36 9 0.03
36 10 0.00
36 11 0.00
36 12 0.15
36 13 0.00
36 14 0.00
36 15 0.00
36 16 0.00
36 17 0.00
36 18 0.00
36 19 0.00
36 20 0.00
36 21 0.00
36 22 0.00
36 23 0.46
36 24 0.49
36 25 0.34
36 26 0.32
36 27 0.00
36 28 0.30
36 29 0.35
36 30 0.23
36 31 0.08
36 32 0.09
36 33 0.26
36 34 0.39
36 35 0.25
36 36 1.00
36 37 0.08
36 38 0.35
36 39 0.27
36 40 0.00
36 41 0.00
36 42 0.44

37 1 0.00
37 2 0.14
37 3 0.26
37 4 0.03
37 5 0.16
37 6 0.02
37 7 0.00
37 8 0.00
37 9 0.00
37 10 0.00
37 11 0.00
37 12 0.34
37 13 0.00
37 14 0.00
37 15 0.00
37 16 0.00
37 17 0.00
37 18 0.00
37 19 0.00
37 20 0.00
37 21 0.00
37 22 0.00
37 23 0.21
37 24 0.16
37 25 0.20
37 26 0.15
37 27 0.00
37 28 0.14
37 29 0.15
37 30 0.05
37 31 0.00
37 32 0.42
37 33 0.02
37 34 0.17
37 35 0.02
37 36 0.08
37 37 1.00
37 38 0.09
37 39 0.09
37 40 0.00
37 41 0.00
37 42 0.25

38 1 0.17
38 2 0.37
38 3 0.40
38 4 0.38
38 5 0.35
38 6 0.08
38 7 0.00
38 8 0.00
38 9 0.06
38 10 0.00
38 11 0.00
38 12 0.15
38 13 0.00
38 14 0.00
38 15 0.00
38 16 0.00
38 17 0.00
38 18 0.00
38 19 0.00
38 20 0.00
38 21 0.00
38 22 0.00
38 23 0.51
38 24 0.49
38 25 0.40
38 26 0.37
38 27 0.00
38 28 0.31
38 29 0.40
38 30 0.29
38 31 0.14
38 32 0.10
38 33 0.39
38 34 0.43
38 35 0.39
38 36 0.35
38 37 0.09
38 38 1.00
38 39 0.33
38 40 0.00
38 41 0.00
38 42 0.41

39 1 0.15
39 2 0.32
39 3 0.38
39 4 0.33
39 5 0.29
39 6 0.18
39 7 0.00
39 8 0.00
39 9 0.06
39 10 0.00
39 11 0.00
39 12 0.21
39 13 0.00
39 14 0.00
39 15 0.00
39 16 0.00
39 17 0.00
39 18 0.00
39 19 0.00
39 20 0.00
39 21 0.00
39 22 0.00
39 23 0.41
39 24 0.39
39 25 0.32
39 26 0.32
39 27 0.00
39 28 0.25
39 29 0.32
39 30 0.22
39 31 0.13
39 32 0.09
39 33 0.32
39 34 0.32
39 35 0.30
39 36 0.27
39 37 0.09
39 38 0.33
39 39 1.00
39 40 0.00
39 41 0.00
39 42 0.39

40 1 0.00
40 2 0.00
40 3 0.00
40 4 0.00
40 5 0.00
40 6 0.00
40 7 1.00
40 8 1.00
40 9 0.00
40 10 1.00
40 11 1.00
40 12 0.00
40 13 1.00
40 14 1.00
40 15 1.00
40 16 1.00
40 17 1.00
40 18 1.00
40 19 1.00
40 20 1.00
40 21 1.00
40 22 1.00
40 23 0.00
40 24 0.00
40 25 0.00
40 26 0.00
40 27 1.00
40 28 0.00
40 29 0.00
40 30 0.00
40 31 0.00
40 32 0.00
40 33 0.00
40 34 0.00
40 35 0.00
40 36 0.00
40 37 0.00
40 38 0.00
40 39 0.00
40 40 1.00
40 41 1.00
40 42 0.00

41 1 0.00
41 2 0.00
41 3 0.00
41 4 0.00
41 5 0.00
41 6 0.00
41 7 1.00
41 8 1.00
41 9 0.00
41 10 1.00
41 11 1.00
41 12 0.00
41 13 1.00
41 14 1.00
41 15 1.00
41 16 1.00
41 17 1.00
41 18 1.00
41 19 1.00
41 20 1.00
41 21 1.00
41 22 1.00
41 23 0.00
41 24 0.00
41 25 0.00
41 26 0.00
41 27 1.00
41 28 0.00
41 29 0.00
41 30 0.00
41 31 0.00
41 32 0.00
41 33 0.00
41 34 0.00
41 35 0.00
41 36 0.00
41 37 0.00
41 38 0.00
41 39 0.00
41 40 1.00
41 41 1.00
41 42 0.00

42 1 0.25
42 2 0.79
42 3 0.88
42 4 0.65
42 5 0.52
42 6 0.25
42 7 0.00
42 8 0.00
42 9 0.15
42 10 0.00
42 11 0.00
42 12 0.46
42 13 0.00
42 14 0.00
42 15 0.00
42 16 0.00
42 17 0.00
42 18 0.00
42 19 0.00
42 20 0.00
42 21 0.00
42 22 0.00
42 23 0.65
42 24 0.68
42 25 0.42
42 26 0.45
42 27 0.00
42 28 0.44
42 29 0.49
42 30 0.40
42 31 0.28
42 32 0.30
42 33 0.64
42 34 0.47
42 35 0.56
42 36 0.44
42 37 0.25
42 38 0.41
42 39 0.39
42 40 0.00
42 41 0.00
42 42 1.00



==> csv/kdd-MI-real.csv.dat <==
1 1 1.00
1 2 0.00
1 3 0.00
1 4 0.00
1 5 -0.00
1 6 0.00
1 7 1.00
1 8 0.00
1 9 1.00
1 10 1.00
1 11 1.00
1 12 -0.00
1 13 1.00
1 14 -0.00
1 15 -0.00
1 16 1.00
1 17 1.00
1 18 1.00
1 19 1.00
1 20 1.00
1 21 1.00
1 22 0.00
1 23 0.00
1 24 -0.00
1 25 1.00
1 26 1.00
1 27 1.00
1 28 1.00
1 29 0.00
1 30 0.00
1 31 0.00
1 32 0.00
1 33 0.00
1 34 -0.00
1 35 -0.00
1 36 -0.00
1 37 0.00
1 38 1.00
1 39 1.00
1 40 1.00
1 41 1.00
1 42 -0.00

2 1 0.00
2 2 1.00
2 3 0.73
2 4 0.39
2 5 0.53
2 6 0.23
2 7 0.00
2 8 0.01
2 9 0.00
2 10 0.00
2 11 0.00
2 12 0.28
2 13 0.00
2 14 0.01
2 15 0.01
2 16 0.00
2 17 0.00
2 18 0.00
2 19 0.00
2 20 0.00
2 21 0.00
2 22 0.01
2 23 0.52
2 24 0.53
2 25 0.00
2 26 0.00
2 27 0.00
2 28 0.00
2 29 0.31
2 30 0.28
2 31 0.09
2 32 0.14
2 33 0.37
2 34 0.32
2 35 0.36
2 36 0.69
2 37 0.13
2 38 0.00
2 39 0.00
2 40 0.00
2 41 0.00
2 42 0.76

3 1 0.00
3 2 0.73
3 3 1.00
3 4 0.48
3 5 0.61
3 6 0.43
3 7 0.00
3 8 0.00
3 9 0.00
3 10 0.00
3 11 0.00
3 12 0.50
3 13 0.00
3 14 0.03
3 15 0.03
3 16 0.00
3 17 0.00
3 18 0.00
3 19 0.00
3 20 0.00
3 21 0.00
3 22 0.07
3 23 0.56
3 24 0.47
3 25 0.00
3 26 0.00
3 27 0.00
3 28 0.00
3 29 0.41
3 30 0.38
3 31 0.20
3 32 0.28
3 33 0.52
3 34 0.47
3 35 0.48
3 36 0.65
3 37 0.27
3 38 0.00
3 39 0.00
3 40 0.00
3 41 0.00
3 42 0.80

4 1 0.00
4 2 0.39
4 3 0.48
4 4 1.00
4 5 0.49
4 6 0.07
4 7 0.00
4 8 0.00
4 9 0.00
4 10 0.00
4 11 0.00
4 12 0.08
4 13 0.00
4 14 0.01
4 15 0.01
4 16 0.00
4 17 0.00
4 18 0.00
4 19 0.00
4 20 0.00
4 21 0.00
4 22 0.00
4 23 0.39
4 24 0.26
4 25 0.00
4 26 0.00
4 27 0.00
4 28 0.00
4 29 0.59
4 30 0.51
4 31 0.03
4 32 0.04
4 33 0.48
4 34 0.54
4 35 0.57
4 36 0.38
4 37 0.05
4 38 0.00
4 39 0.00
4 40 0.00
4 41 0.00
4 42 0.63

5 1 -0.00
5 2 0.53
5 3 0.61
5 4 0.49
5 5 1.00
5 6 0.28
5 7 -0.00
5 8 0.00
5 9 -0.00
5 10 -0.00
5 11 -0.00
5 12 0.29
5 13 -0.00
5 14 0.00
5 15 0.00
5 16 -0.00
5 17 -0.00
5 18 -0.00
5 19 -0.00
5 20 -0.00
5 21 -0.00
5 22 0.01
5 23 0.47
5 24 0.39
5 25 -0.00
5 26 -0.00
5 27 -0.00
5 28 -0.00
5 29 0.38
5 30 0.34
5 31 0.06
5 32 0.12
5 33 0.41
5 34 0.39
5 35 0.40
5 36 0.44
5 37 0.12
5 38 -0.00
5 39 -0.00
5 40 -0.00
5 41 -0.00
5 42 0.63

6 1 0.00
6 2 0.23
6 3 0.43
6 4 0.07
6 5 0.28
6 6 1.00
6 7 0.00
6 8 0.00
6 9 0.00
6 10 0.00
6 11 0.00
6 12 0.69
6 13 0.00
6 14 0.02
6 15 0.02
6 16 0.00
6 17 0.00
6 18 0.00
6 19 0.00
6 20 0.00
6 21 0.00
6 22 0.03
6 23 0.29
6 24 0.15
6 25 0.00
6 26 0.00
6 27 0.00
6 28 0.00
6 29 0.05
6 30 0.05
6 31 0.14
6 32 0.24
6 33 0.09
6 34 0.05
6 35 0.04
6 36 0.23
6 37 0.21
6 38 0.00
6 39 0.00
6 40 0.00
6 41 0.00
6 42 0.39

7 1 1.00
7 2 0.00
7 3 0.00
7 4 0.00
7 5 -0.00
7 6 0.00
7 7 1.00
7 8 0.00
7 9 1.00
7 10 1.00
7 11 1.00
7 12 -0.00
7 13 1.00
7 14 -0.00
7 15 -0.00
7 16 1.00
7 17 1.00
7 18 1.00
7 19 1.00
7 20 1.00
7 21 1.00
7 22 0.00
7 23 0.00
7 24 -0.00
7 25 1.00
7 26 1.00
7 27 1.00
7 28 1.00
7 29 0.00
7 30 0.00
7 31 0.00
7 32 0.00
7 33 0.00
7 34 -0.00
7 35 -0.00
7 36 -0.00
7 37 0.00
7 38 1.00
7 39 1.00
7 40 1.00
7 41 1.00
7 42 -0.00

8 1 0.00
8 2 0.01
8 3 0.00
8 4 0.00
8 5 0.00
8 6 0.00
8 7 0.00
8 8 1.00
8 9 0.00
8 10 0.00
8 11 0.00
8 12 0.00
8 13 0.00
8 14 0.00
8 15 0.00
8 16 0.00
8 17 0.00
8 18 0.00
8 19 0.00
8 20 0.00
8 21 0.00
8 22 0.00
8 23 0.01
8 24 0.01
8 25 0.00
8 26 0.00
8 27 0.00
8 28 0.00
8 29 0.00
8 30 0.00
8 31 0.00
8 32 0.00
8 33 0.01
8 34 0.01
8 35 0.01
8 36 0.01
8 37 0.00
8 38 0.00
8 39 0.00
8 40 0.00
8 41 0.00
8 42 0.03

9 1 1.00
9 2 0.00
9 3 0.00
9 4 0.00
9 5 -0.00
9 6 0.00
9 7 1.00
9 8 0.00
9 9 1.00
9 10 1.00
9 11 1.00
9 12 -0.00
9 13 1.00
9 14 -0.00
9 15 -0.00
9 16 1.00
9 17 1.00
9 18 1.00
9 19 1.00
9 20 1.00
9 21 1.00
9 22 0.00
9 23 0.00
9 24 -0.00
9 25 1.00
9 26 1.00
9 27 1.00
9 28 1.00
9 29 0.00
9 30 0.00
9 31 0.00
9 32 0.00
9 33 0.00
9 34 -0.00
9 35 -0.00
9 36 -0.00
9 37 0.00
9 38 1.00
9 39 1.00
9 40 1.00
9 41 1.00
9 42 -0.00

10 1 1.00
10 2 0.00
10 3 0.00
10 4 0.00
10 5 -0.00
10 6 0.00
10 7 1.00
10 8 0.00
10 9 1.00
10 10 1.00
10 11 1.00
10 12 -0.00
10 13 1.00
10 14 -0.00
10 15 -0.00
10 16 1.00
10 17 1.00
10 18 1.00
10 19 1.00
10 20 1.00
10 21 1.00
10 22 0.00
10 23 0.00
10 24 -0.00
10 25 1.00
10 26 1.00
10 27 1.00
10 28 1.00
10 29 0.00
10 30 0.00
10 31 0.00
10 32 0.00
10 33 0.00
10 34 -0.00
10 35 -0.00
10 36 -0.00
10 37 0.00
10 38 1.00
10 39 1.00
10 40 1.00
10 41 1.00
10 42 -0.00

11 1 1.00
11 2 0.00
11 3 0.00
11 4 0.00
11 5 -0.00
11 6 0.00
11 7 1.00
11 8 0.00
11 9 1.00
11 10 1.00
11 11 1.00
11 12 -0.00
11 13 1.00
11 14 -0.00
11 15 -0.00
11 16 1.00
11 17 1.00
11 18 1.00
11 19 1.00
11 20 1.00
11 21 1.00
11 22 0.00
11 23 0.00
11 24 -0.00
11 25 1.00
11 26 1.00
11 27 1.00
11 28 1.00
11 29 0.00
11 30 0.00
11 31 0.00
11 32 0.00
11 33 0.00
11 34 -0.00
11 35 -0.00
11 36 -0.00
11 37 0.00
11 38 1.00
11 39 1.00
11 40 1.00
11 41 1.00
11 42 -0.00

12 1 -0.00
12 2 0.28
12 3 0.50
12 4 0.08
12 5 0.29
12 6 0.69
12 7 -0.00
12 8 0.00
12 9 -0.00
12 10 -0.00
12 11 -0.00
12 12 1.00
12 13 -0.00
12 14 0.02
12 15 0.02
12 16 -0.00
12 17 -0.00
12 18 -0.00
12 19 -0.00
12 20 -0.00
12 21 -0.00
12 22 0.03
12 23 0.33
12 24 0.15
12 25 -0.00
12 26 -0.00
12 27 -0.00
12 28 -0.00
12 29 0.06
12 30 0.06
12 31 0.18
12 32 0.33
12 33 0.06
12 34 0.05
12 35 0.03
12 36 0.27
12 37 0.30
12 38 -0.00
12 39 -0.00
12 40 -0.00
12 41 -0.00
12 42 0.45

13 1 1.00
13 2 0.00
13 3 0.00
13 4 0.00
13 5 -0.00
13 6 0.00
13 7 1.00
13 8 0.00
13 9 1.00
13 10 1.00
13 11 1.00
13 12 -0.00
13 13 1.00
13 14 -0.00
13 15 -0.00
13 16 1.00
13 17 1.00
13 18 1.00
13 19 1.00
13 20 1.00
13 21 1.00
13 22 0.00
13 23 0.00
13 24 -0.00
13 25 1.00
13 26 1.00
13 27 1.00
13 28 1.00
13 29 0.00
13 30 0.00
13 31 0.00
13 32 0.00
13 33 0.00
13 34 -0.00
13 35 -0.00
13 36 -0.00
13 37 0.00
13 38 1.00
13 39 1.00
13 40 1.00
13 41 1.00
13 42 -0.00

14 1 -0.00
14 2 0.01
14 3 0.03
14 4 0.01
14 5 0.00
14 6 0.02
14 7 -0.00
14 8 0.00
14 9 -0.00
14 10 -0.00
14 11 -0.00
14 12 0.02
14 13 -0.00
14 14 1.00
14 15 1.00
14 16 -0.00
14 17 -0.00
14 18 -0.00
14 19 -0.00
14 20 -0.00
14 21 -0.00
14 22 0.00
14 23 0.01
14 24 0.01
14 25 -0.00
14 26 -0.00
14 27 -0.00
14 28 -0.00
14 29 0.00
14 30 0.00
14 31 0.00
14 32 0.01
14 33 0.01
14 34 0.02
14 35 0.01
14 36 0.01
14 37 0.00
14 38 -0.00
14 39 -0.00
14 40 -0.00
14 41 -0.00
14 42 0.01

15 1 -0.00
15 2 0.01
15 3 0.03
15 4 0.01
15 5 0.00
15 6 0.02
15 7 -0.00
15 8 0.00
15 9 -0.00
15 10 -0.00
15 11 -0.00
15 12 0.02
15 13 -0.00
15 14 1.00
15 15 1.00
15 16 -0.00
15 17 -0.00
15 18 -0.00
15 19 -0.00
15 20 -0.00
15 21 -0.00
15 22 0.00
15 23 0.01
15 24 0.01
15 25 -0.00
15 26 -0.00
15 27 -0.00
15 28 -0.00
15 29 0.00
15 30 0.00
15 31 0.00
15 32 0.01
15 33 0.01
15 34 0.02
15 35 0.01
15 36 0.01
15 37 0.00
15 38 -0.00
15 39 -0.00
15 40 -0.00
15 41 -0.00
15 42 0.01

16 1 1.00
16 2 0.00
16 3 0.00
16 4 0.00
16 5 -0.00
16 6 0.00
16 7 1.00
16 8 0.00
16 9 1.00
16 10 1.00
16 11 1.00
16 12 -0.00
16 13 1.00
16 14 -0.00
16 15 -0.00
16 16 1.00
16 17 1.00
16 18 1.00
16 19 1.00
16 20 1.00
16 21 1.00
16 22 0.00
16 23 0.00
16 24 -0.00
16 25 1.00
16 26 1.00
16 27 1.00
16 28 1.00
16 29 0.00
16 30 0.00
16 31 0.00
16 32 0.00
16 33 0.00
16 34 -0.00
16 35 -0.00
16 36 -0.00
16 37 0.00
16 38 1.00
16 39 1.00
16 40 1.00
16 41 1.00
16 42 -0.00

17 1 1.00
17 2 0.00
17 3 0.00
17 4 0.00
17 5 -0.00
17 6 0.00
17 7 1.00
17 8 0.00
17 9 1.00
17 10 1.00
17 11 1.00
17 12 -0.00
17 13 1.00
17 14 -0.00
17 15 -0.00
17 16 1.00
17 17 1.00
17 18 1.00
17 19 1.00
17 20 1.00
17 21 1.00
17 22 0.00
17 23 0.00
17 24 -0.00
17 25 1.00
17 26 1.00
17 27 1.00
17 28 1.00
17 29 0.00
17 30 0.00
17 31 0.00
17 32 0.00
17 33 0.00
17 34 -0.00
17 35 -0.00
17 36 -0.00
17 37 0.00
17 38 1.00
17 39 1.00
17 40 1.00
17 41 1.00
17 42 -0.00

18 1 1.00
18 2 0.00
18 3 0.00
18 4 0.00
18 5 -0.00
18 6 0.00
18 7 1.00
18 8 0.00
18 9 1.00
18 10 1.00
18 11 1.00
18 12 -0.00
18 13 1.00
18 14 -0.00
18 15 -0.00
18 16 1.00
18 17 1.00
18 18 1.00
18 19 1.00
18 20 1.00
18 21 1.00
18 22 0.00
18 23 0.00
18 24 -0.00
18 25 1.00
18 26 1.00
18 27 1.00
18 28 1.00
18 29 0.00
18 30 0.00
18 31 0.00
18 32 0.00
18 33 0.00
18 34 -0.00
18 35 -0.00
18 36 -0.00
18 37 0.00
18 38 1.00
18 39 1.00
18 40 1.00
18 41 1.00
18 42 -0.00

19 1 1.00
19 2 0.00
19 3 0.00
19 4 0.00
19 5 -0.00
19 6 0.00
19 7 1.00
19 8 0.00
19 9 1.00
19 10 1.00
19 11 1.00
19 12 -0.00
19 13 1.00
19 14 -0.00
19 15 -0.00
19 16 1.00
19 17 1.00
19 18 1.00
19 19 1.00
19 20 1.00
19 21 1.00
19 22 0.00
19 23 0.00
19 24 -0.00
19 25 1.00
19 26 1.00
19 27 1.00
19 28 1.00
19 29 0.00
19 30 0.00
19 31 0.00
19 32 0.00
19 33 0.00
19 34 -0.00
19 35 -0.00
19 36 -0.00
19 37 0.00
19 38 1.00
19 39 1.00
19 40 1.00
19 41 1.00
19 42 -0.00

20 1 1.00
20 2 0.00
20 3 0.00
20 4 0.00
20 5 -0.00
20 6 0.00
20 7 1.00
20 8 0.00
20 9 1.00
20 10 1.00
20 11 1.00
20 12 -0.00
20 13 1.00
20 14 -0.00
20 15 -0.00
20 16 1.00
20 17 1.00
20 18 1.00
20 19 1.00
20 20 1.00
20 21 1.00
20 22 0.00
20 23 0.00
20 24 -0.00
20 25 1.00
20 26 1.00
20 27 1.00
20 28 1.00
20 29 0.00
20 30 0.00
20 31 0.00
20 32 0.00
20 33 0.00
20 34 -0.00
20 35 -0.00
20 36 -0.00
20 37 0.00
20 38 1.00
20 39 1.00
20 40 1.00
20 41 1.00
20 42 -0.00

21 1 1.00
21 2 0.00
21 3 0.00
21 4 0.00
21 5 -0.00
21 6 0.00
21 7 1.00
21 8 0.00
21 9 1.00
21 10 1.00
21 11 1.00
21 12 -0.00
21 13 1.00
21 14 -0.00
21 15 -0.00
21 16 1.00
21 17 1.00
21 18 1.00
21 19 1.00
21 20 1.00
21 21 1.00
21 22 0.00
21 23 0.00
21 24 -0.00
21 25 1.00
21 26 1.00
21 27 1.00
21 28 1.00
21 29 0.00
21 30 0.00
21 31 0.00
21 32 0.00
21 33 0.00
21 34 -0.00
21 35 -0.00
21 36 -0.00
21 37 0.00
21 38 1.00
21 39 1.00
21 40 1.00
21 41 1.00
21 42 -0.00

22 1 0.00
22 2 0.01
22 3 0.07
22 4 0.00
22 5 0.01
22 6 0.03
22 7 0.00
22 8 0.00
22 9 0.00
22 10 0.00
22 11 0.00
22 12 0.03
22 13 0.00
22 14 0.00
22 15 0.00
22 16 0.00
22 17 0.00
22 18 0.00
22 19 0.00
22 20 0.00
22 21 0.00
22 22 1.00
22 23 0.02
22 24 0.02
22 25 0.00
22 26 0.00
22 27 0.00
22 28 0.00
22 29 0.00
22 30 0.00
22 31 0.00
22 32 0.01
22 33 0.02
22 34 0.03
22 35 0.00
22 36 0.01
22 37 0.00
22 38 0.00
22 39 0.00
22 40 0.00
22 41 0.00
22 42 0.02

23 1 0.00
23 2 0.52
23 3 0.56
23 4 0.39
23 5 0.47
23 6 0.29
23 7 0.00
23 8 0.01
23 9 0.00
23 10 0.00
23 11 0.00
23 12 0.33
23 13 0.00
23 14 0.01
23 15 0.01
23 16 0.00
23 17 0.00
23 18 0.00
23 19 0.00
23 20 0.00
23 21 0.00
23 22 0.02
23 23 1.00
23 24 0.60
23 25 0.00
23 26 0.00
23 27 0.00
23 28 0.00
23 29 0.36
23 30 0.32
23 31 0.14
23 32 0.20
23 33 0.36
23 34 0.32
23 35 0.35
23 36 0.47
23 37 0.18
23 38 0.00
23 39 0.00
23 40 0.00
23 41 0.00
23 42 0.65

24 1 -0.00
24 2 0.53
24 3 0.47
24 4 0.26
24 5 0.39
24 6 0.15
24 7 -0.00
24 8 0.01
24 9 -0.00
24 10 -0.00
24 11 -0.00
24 12 0.15
24 13 -0.00
24 14 0.01
24 15 0.01
24 16 -0.00
24 17 -0.00
24 18 -0.00
24 19 -0.00
24 20 -0.00
24 21 -0.00
24 22 0.02
24 23 0.60
24 24 1.00
24 25 -0.00
24 26 -0.00
24 27 -0.00
24 28 -0.00
24 29 0.30
24 30 0.22
24 31 0.07
24 32 0.11
24 33 0.42
24 34 0.37
24 35 0.26
24 36 0.45
24 37 0.10
24 38 -0.00
24 39 -0.00
24 40 -0.00
24 41 -0.00
24 42 0.52

25 1 1.00
25 2 0.00
25 3 0.00
25 4 0.00
25 5 -0.00
25 6 0.00
25 7 1.00
25 8 0.00
25 9 1.00
25 10 1.00
25 11 1.00
25 12 -0.00
25 13 1.00
25 14 -0.00
25 15 -0.00
25 16 1.00
25 17 1.00
25 18 1.00
25 19 1.00
25 20 1.00
25 21 1.00
25 22 0.00
25 23 0.00
25 24 -0.00
25 25 1.00
25 26 1.00
25 27 1.00
25 28 1.00
25 29 0.00
25 30 0.00
25 31 0.00
25 32 0.00
25 33 0.00
25 34 -0.00
25 35 -0.00
25 36 -0.00
25 37 0.00
25 38 1.00
25 39 1.00
25 40 1.00
25 41 1.00
25 42 -0.00

26 1 1.00
26 2 0.00
26 3 0.00
26 4 0.00
26 5 -0.00
26 6 0.00
26 7 1.00
26 8 0.00
26 9 1.00
26 10 1.00
26 11 1.00
26 12 -0.00
26 13 1.00
26 14 -0.00
26 15 -0.00
26 16 1.00
26 17 1.00
26 18 1.00
26 19 1.00
26 20 1.00
26 21 1.00
26 22 0.00
26 23 0.00
26 24 -0.00
26 25 1.00
26 26 1.00
26 27 1.00
26 28 1.00
26 29 0.00
26 30 0.00
26 31 0.00
26 32 0.00
26 33 0.00
26 34 -0.00
26 35 -0.00
26 36 -0.00
26 37 0.00
26 38 1.00
26 39 1.00
26 40 1.00
26 41 1.00
26 42 -0.00

27 1 1.00
27 2 0.00
27 3 0.00
27 4 0.00
27 5 -0.00
27 6 0.00
27 7 1.00
27 8 0.00
27 9 1.00
27 10 1.00
27 11 1.00
27 12 -0.00
27 13 1.00
27 14 -0.00
27 15 -0.00
27 16 1.00
27 17 1.00
27 18 1.00
27 19 1.00
27 20 1.00
27 21 1.00
27 22 0.00
27 23 0.00
27 24 -0.00
27 25 1.00
27 26 1.00
27 27 1.00
27 28 1.00
27 29 0.00
27 30 0.00
27 31 0.00
27 32 0.00
27 33 0.00
27 34 -0.00
27 35 -0.00
27 36 -0.00
27 37 0.00
27 38 1.00
27 39 1.00
27 40 1.00
27 41 1.00
27 42 -0.00

28 1 1.00
28 2 0.00
28 3 0.00
28 4 0.00
28 5 -0.00
28 6 0.00
28 7 1.00
28 8 0.00
28 9 1.00
28 10 1.00
28 11 1.00
28 12 -0.00
28 13 1.00
28 14 -0.00
28 15 -0.00
28 16 1.00
28 17 1.00
28 18 1.00
28 19 1.00
28 20 1.00
28 21 1.00
28 22 0.00
28 23 0.00
28 24 -0.00
28 25 1.00
28 26 1.00
28 27 1.00
28 28 1.00
28 29 0.00
28 30 0.00
28 31 0.00
28 32 0.00
28 33 0.00
28 34 -0.00
28 35 -0.00
28 36 -0.00
28 37 0.00
28 38 1.00
28 39 1.00
28 40 1.00
28 41 1.00
28 42 -0.00

29 1 0.00
29 2 0.31
29 3 0.41
29 4 0.59
29 5 0.38
29 6 0.05
29 7 0.00
29 8 0.00
29 9 0.00
29 10 0.00
29 11 0.00
29 12 0.06
29 13 0.00
29 14 0.00
29 15 0.00
29 16 0.00
29 17 0.00
29 18 0.00
29 19 0.00
29 20 0.00
29 21 0.00
29 22 0.00
29 23 0.36
29 24 0.30
29 25 0.00
29 26 0.00
29 27 0.00
29 28 0.00
29 29 1.00
29 30 0.45
29 31 0.03
29 32 0.04
29 33 0.50
29 34 0.55
29 35 0.51
29 36 0.34
29 37 0.04
29 38 0.00
29 39 0.00
29 40 0.00
29 41 0.00
29 42 0.51

30 1 0.00
30 2 0.28
30 3 0.38
30 4 0.51
30 5 0.34
30 6 0.05
30 7 0.00
30 8 0.00
30 9 0.00
30 10 0.00
30 11 0.00
30 12 0.06
30 13 0.00
30 14 0.00
30 15 0.00
30 16 0.00
30 17 0.00
30 18 0.00
30 19 0.00
30 20 0.00
30 21 0.00
30 22 0.00
30 23 0.32
30 24 0.22
30 25 0.00
30 26 0.00
30 27 0.00
30 28 0.00
30 29 0.45
30 30 1.00
30 31 0.03
30 32 0.04
30 33 0.41
30 34 0.45
30 35 0.49
30 36 0.30
30 37 0.03
30 38 0.00
30 39 0.00
30 40 0.00
30 41 0.00
30 42 0.45

31 1 0.00
31 2 0.09
31 3 0.20
31 4 0.03
31 5 0.06
31 6 0.14
31 7 0.00
31 8 0.00
31 9 0.00
31 10 0.00
31 11 0.00
31 12 0.18
31 13 0.00
31 14 0.00
31 15 0.00
31 16 0.00
31 17 0.00
31 18 0.00
31 19 0.00
31 20 0.00
31 21 0.00
31 22 0.00
31 23 0.14
31 24 0.07
31 25 0.00
31 26 0.00
31 27 0.00
31 28 0.00
31 29 0.03
31 30 0.03
31 31 1.00
31 32 0.15
31 33 0.04
31 34 0.03
31 35 0.01
31 36 0.10
31 37 0.13
31 38 0.00
31 39 0.00
31 40 0.00
31 41 0.00
31 42 0.19

32 1 0.00
32 2 0.14
32 3 0.28
32 4 0.04
32 5 0.12
32 6 0.24
32 7 0.00
32 8 0.00
32 9 0.00
32 10 0.00
32 11 0.00
32 12 0.33
32 13 0.00
32 14 0.01
32 15 0.01
32 16 0.00
32 17 0.00
32 18 0.00
32 19 0.00
32 20 0.00
32 21 0.00
32 22 0.01
32 23 0.20
32 24 0.11
32 25 0.00
32 26 0.00
32 27 0.00
32 28 0.00
32 29 0.04
32 30 0.04
32 31 0.15
32 32 1.00
32 33 0.05
32 34 0.04
32 35 0.02
32 36 0.32
32 37 0.54
32 38 0.00
32 39 0.00
32 40 0.00
32 41 0.00
32 42 0.29

33 1 0.00
33 2 0.37
33 3 0.52
33 4 0.48
33 5 0.41
33 6 0.09
33 7 0.00
33 8 0.01
33 9 0.00
33 10 0.00
33 11 0.00
33 12 0.06
33 13 0.00
33 14 0.01
33 15 0.01
33 16 0.00
33 17 0.00
33 18 0.00
33 19 0.00
33 20 0.00
33 21 0.00
33 22 0.02
33 23 0.36
33 24 0.42
33 25 0.00
33 26 0.00
33 27 0.00
33 28 0.00
33 29 0.50
33 30 0.41
33 31 0.04
33 32 0.05
33 33 1.00
33 34 0.77
33 35 0.52
33 36 0.33
33 37 0.04
33 38 0.00
33 39 0.00
33 40 0.00
33 41 0.00
33 42 0.52

34 1 -0.00
34 2 0.32
34 3 0.47
34 4 0.54
34 5 0.39
34 6 0.05
34 7 -0.00
34 8 0.01
34 9 -0.00
34 10 -0.00
34 11 -0.00
34 12 0.05
34 13 -0.00
34 14 0.02
34 15 0.02
34 16 -0.00
34 17 -0.00
34 18 -0.00
34 19 -0.00
34 20 -0.00
34 21 -0.00
34 22 0.03
34 23 0.32
34 24 0.37
34 25 -0.00
34 26 -0.00
34 27 -0.00
34 28 -0.00
34 29 0.55
34 30 0.45
34 31 0.03
34 32 0.04
34 33 0.77
34 34 1.00
34 35 0.55
34 36 0.32
34 37 0.03
34 38 -0.00
34 39 -0.00
34 40 -0.00
34 41 -0.00
34 42 0.51

35 1 -0.00
35 2 0.36
35 3 0.48
35 4 0.57
35 5 0.40
35 6 0.04
35 7 -0.00
35 8 0.01
35 9 -0.00
35 10 -0.00
35 11 -0.00
35 12 0.03
35 13 -0.00
35 14 0.01
35 15 0.01
35 16 -0.00
35 17 -0.00
35 18 -0.00
35 19 -0.00
35 20 -0.00
35 21 -0.00
35 22 0.00
35 23 0.35
35 24 0.26
35 25 -0.00
35 26 -0.00
35 27 -0.00
35 28 -0.00
35 29 0.51
35 30 0.49
35 31 0.01
35 32 0.02
35 33 0.52
35 34 0.55
35 35 1.00
35 36 0.33
35 37 0.02
35 38 -0.00
35 39 -0.00
35 40 -0.00
35 41 -0.00
35 42 0.54

36 1 -0.00
36 2 0.69
36 3 0.65
36 4 0.38
36 5 0.44
36 6 0.23
36 7 -0.00
36 8 0.01
36 9 -0.00
36 10 -0.00
36 11 -0.00
36 12 0.27
36 13 -0.00
36 14 0.01
36 15 0.01
36 16 -0.00
36 17 -0.00
36 18 -0.00
36 19 -0.00
36 20 -0.00
36 21 -0.00
36 22 0.01
36 23 0.47
36 24 0.45
36 25 -0.00
36 26 -0.00
36 27 -0.00
36 28 -0.00
36 29 0.34
36 30 0.30
36 31 0.10
36 32 0.32
36 33 0.33
36 34 0.32
36 35 0.33
36 36 1.00
36 37 0.22
36 38 -0.00
36 39 -0.00
36 40 -0.00
36 41 -0.00
36 42 0.69

37 1 0.00
37 2 0.13
37 3 0.27
37 4 0.05
37 5 0.12
37 6 0.21
37 7 0.00
37 8 0.00
37 9 0.00
37 10 0.00
37 11 0.00
37 12 0.30
37 13 0.00
37 14 0.00
37 15 0.00
37 16 0.00
37 17 0.00
37 18 0.00
37 19 0.00
37 20 0.00
37 21 0.00
37 22 0.00
37 23 0.18
37 24 0.10
37 25 0.00
37 26 0.00
37 27 0.00
37 28 0.00
37 29 0.04
37 30 0.03
37 31 0.13
37 32 0.54
37 33 0.04
37 34 0.03
37 35 0.02
37 36 0.22
37 37 1.00
37 38 0.00
37 39 0.00
37 40 0.00
37 41 0.00
37 42 0.25

38 1 1.00
38 2 0.00
38 3 0.00
38 4 0.00
38 5 -0.00
38 6 0.00
38 7 1.00
38 8 0.00
38 9 1.00
38 10 1.00
38 11 1.00
38 12 -0.00
38 13 1.00
38 14 -0.00
38 15 -0.00
38 16 1.00
38 17 1.00
38 18 1.00
38 19 1.00
38 20 1.00
38 21 1.00
38 22 0.00
38 23 0.00
38 24 -0.00
38 25 1.00
38 26 1.00
38 27 1.00
38 28 1.00
38 29 0.00
38 30 0.00
38 31 0.00
38 32 0.00
38 33 0.00
38 34 -0.00
38 35 -0.00
38 36 -0.00
38 37 0.00
38 38 1.00
38 39 1.00
38 40 1.00
38 41 1.00
38 42 -0.00

39 1 1.00
39 2 0.00
39 3 0.00
39 4 0.00
39 5 -0.00
39 6 0.00
39 7 1.00
39 8 0.00
39 9 1.00
39 10 1.00
39 11 1.00
39 12 -0.00
39 13 1.00
39 14 -0.00
39 15 -0.00
39 16 1.00
39 17 1.00
39 18 1.00
39 19 1.00
39 20 1.00
39 21 1.00
39 22 0.00
39 23 0.00
39 24 -0.00
39 25 1.00
39 26 1.00
39 27 1.00
39 28 1.00
39 29 0.00
39 30 0.00
39 31 0.00
39 32 0.00
39 33 0.00
39 34 -0.00
39 35 -0.00
39 36 -0.00
39 37 0.00
39 38 1.00
39 39 1.00
39 40 1.00
39 41 1.00
39 42 -0.00

40 1 1.00
40 2 0.00
40 3 0.00
40 4 0.00
40 5 -0.00
40 6 0.00
40 7 1.00
40 8 0.00
40 9 1.00
40 10 1.00
40 11 1.00
40 12 -0.00
40 13 1.00
40 14 -0.00
40 15 -0.00
40 16 1.00
40 17 1.00
40 18 1.00
40 19 1.00
40 20 1.00
40 21 1.00
40 22 0.00
40 23 0.00
40 24 -0.00
40 25 1.00
40 26 1.00
40 27 1.00
40 28 1.00
40 29 0.00
40 30 0.00
40 31 0.00
40 32 0.00
40 33 0.00
40 34 -0.00
40 35 -0.00
40 36 -0.00
40 37 0.00
40 38 1.00
40 39 1.00
40 40 1.00
40 41 1.00
40 42 -0.00

41 1 1.00
41 2 0.00
41 3 0.00
41 4 0.00
41 5 -0.00
41 6 0.00
41 7 1.00
41 8 0.00
41 9 1.00
41 10 1.00
41 11 1.00
41 12 -0.00
41 13 1.00
41 14 -0.00
41 15 -0.00
41 16 1.00
41 17 1.00
41 18 1.00
41 19 1.00
41 20 1.00
41 21 1.00
41 22 0.00
41 23 0.00
41 24 -0.00
41 25 1.00
41 26 1.00
41 27 1.00
41 28 1.00
41 29 0.00
41 30 0.00
41 31 0.00
41 32 0.00
41 33 0.00
41 34 -0.00
41 35 -0.00
41 36 -0.00
41 37 0.00
41 38 1.00
41 39 1.00
41 40 1.00
41 41 1.00
41 42 -0.00

42 1 -0.00
42 2 0.76
42 3 0.80
42 4 0.63
42 5 0.63
42 6 0.39
42 7 -0.00
42 8 0.03
42 9 -0.00
42 10 -0.00
42 11 -0.00
42 12 0.45
42 13 -0.00
42 14 0.01
42 15 0.01
42 16 -0.00
42 17 -0.00
42 18 -0.00
42 19 -0.00
42 20 -0.00
42 21 -0.00
42 22 0.02
42 23 0.65
42 24 0.52
42 25 -0.00
42 26 -0.00
42 27 -0.00
42 28 -0.00
42 29 0.51
42 30 0.45
42 31 0.19
42 32 0.29
42 33 0.52
42 34 0.51
42 35 0.54
42 36 0.69
42 37 0.25
42 38 -0.00
42 39 -0.00
42 40 -0.00
42 41 -0.00
42 42 1.00



==> csv/kdd-nn-gan.csv <==
0,661
0.25,52
0.5,0
0.75,4
1,23
1.25,87
1.5,2
1.75,4
2,17
2.25,88
2.5,39
2.75,15
3,6
3.25,0
3.5,0
3.75,0
4,0
4.25,0
4.5,0
4.75,0


==> csv/kdd-nn-real.csv <==
0,884
0.25,35
0.5,28
0.75,20
1,8
1.25,4
1.5,8
1.75,1
2,1
2.25,0
2.5,3
2.75,0
3,2
3.25,1
3.5,0
3.75,0
4,2
4.25,0
4.5,0
4.75,0


==> csv/org/census-MI-ds.csv <==
1.00,0.02,0.02,0.02,0.15,0.01,0.01,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.11,0.01,0.01,0.01,0.00,0.01,0.04,0.01,0.00,0.01,0.00,0.01,0.00,0.04,0.00,0.00,0.02,0.02,0.03,0.00,0.00,0.02,0.00,0.00,0.00,0.00
0.02,1.00,0.40,0.01,0.08,0.01,0.00,0.00,0.42,0.00,0.00,0.00,0.00,0.00,0.04,0.15,0.01,0.00,0.00,0.00,0.00,0.02,0.01,0.00,0.00,0.02,0.01,0.01,0.05,0.00,0.00,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00
0.02,0.40,1.00,0.04,0.05,0.02,0.01,0.01,0.94,0.02,0.01,0.01,0.00,0.00,0.06,0.01,0.02,0.02,0.02,0.01,0.01,0.05,0.02,0.01,0.01,0.09,0.01,0.00,0.01,0.00,0.01,0.04,0.04,0.04,0.01,0.01,0.01,0.00,0.01,0.00,0.00
0.02,0.01,0.04,1.00,0.02,0.02,0.00,0.01,0.02,0.85,0.01,0.01,0.07,0.00,0.01,0.01,0.02,0.02,0.02,0.18,0.01,0.05,0.02,0.01,0.07,0.07,0.01,0.00,0.01,0.00,0.01,0.04,0.04,0.04,0.01,0.06,0.01,0.00,0.01,0.00,0.00
0.15,0.08,0.05,0.02,1.00,0.01,0.08,0.00,0.05,0.01,0.00,0.01,0.00,0.00,0.01,0.04,0.01,0.01,0.01,0.00,0.00,0.03,0.01,0.00,0.00,0.00,0.01,0.00,0.02,0.00,0.00,0.02,0.02,0.02,0.00,0.00,0.01,0.00,0.00,0.00,0.00
0.01,0.01,0.02,0.02,0.01,1.00,0.00,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.04,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.02,0.02,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.00,0.01,0.00,0.08,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.17,0.00,0.00,0.00
0.00,0.00,0.01,0.01,0.00,0.00,0.00,1.00,0.01,0.00,0.00,0.00,0.02,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.02,0.49,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02,0.01,0.01,0.00,0.00,0.00,0.00,0.08,0.00,0.00
0.01,0.42,0.94,0.02,0.05,0.01,0.00,0.01,1.00,0.01,0.00,0.01,0.00,0.00,0.05,0.00,0.01,0.01,0.01,0.00,0.01,0.04,0.01,0.00,0.01,0.09,0.01,0.00,0.00,0.00,0.00,0.03,0.02,0.03,0.01,0.00,0.01,0.00,0.00,0.00,0.00
0.01,0.00,0.02,0.85,0.01,0.01,0.00,0.00,0.01,1.00,0.00,0.01,0.05,0.00,0.01,0.00,0.01,0.01,0.01,0.19,0.00,0.03,0.01,0.00,0.05,0.07,0.00,0.00,0.00,0.00,0.00,0.02,0.02,0.02,0.00,0.06,0.00,0.00,0.00,0.00,0.00
0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01
0.01,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.01,0.00,1.00,0.00,0.00,0.01,0.00,0.01,0.01,0.01,0.00,0.00,0.02,0.01,0.02,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.02,0.02,0.02,0.00,0.00,0.01,0.00,0.00,0.00,0.00
0.00,0.00,0.00,0.07,0.00,0.00,0.00,0.02,0.00,0.05,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01
0.01,0.04,0.06,0.01,0.01,0.01,0.01,0.01,0.05,0.01,0.00,0.01,0.00,0.00,1.00,0.00,0.01,0.01,0.01,0.00,0.00,0.02,0.01,0.00,0.01,0.01,0.00,0.00,0.01,0.00,0.00,0.02,0.02,0.02,0.01,0.00,0.00,0.03,0.00,0.00,0.00
0.11,0.15,0.01,0.01,0.04,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.01,0.00,0.00,0.00,0.00,0.05,0.01,0.00,0.00,0.00,0.03,0.04,0.38,0.00,0.00,0.01,0.01,0.02,0.00,0.03,0.00,0.00,0.00,0.00,0.00
0.01,0.01,0.02,0.02,0.01,0.01,0.00,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.01,1.00,0.01,0.01,0.00,0.00,0.04,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02,0.03,0.03,0.00,0.00,0.01,0.00,0.00,0.00,0.00
0.01,0.00,0.02,0.02,0.01,0.01,0.00,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.00,0.01,1.00,0.01,0.00,0.01,0.04,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.02,0.02,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.00,0.02,0.02,0.01,0.01,0.00,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.00,0.01,0.01,1.00,0.00,0.00,0.03,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.02,0.02,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.00,0.00,0.01,0.18,0.00,0.00,0.00,0.00,0.00,0.19,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.01,0.00,0.00,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.04,0.00,0.00,0.00,0.00,0.00
0.01,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,1.00,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.04,0.02,0.05,0.05,0.03,0.04,0.01,0.02,0.04,0.03,0.01,0.02,0.00,0.01,0.02,0.05,0.04,0.04,0.03,0.01,0.02,1.00,0.03,0.01,0.02,0.02,0.38,0.39,0.03,0.01,0.01,0.04,0.04,0.03,0.03,0.01,0.01,0.01,0.02,0.00,0.01
0.01,0.01,0.02,0.02,0.01,0.01,0.00,0.49,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.03,1.00,0.04,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.02,0.02,0.02,0.00,0.00,0.00,0.00,0.13,0.00,0.00
0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.02,0.00,0.00,0.00,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.04,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.12,0.00,0.00
0.01,0.00,0.01,0.07,0.00,0.00,0.03,0.00,0.01,0.05,0.02,0.01,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.02,0.00,0.02,0.01,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.13,0.00,0.00,0.00
0.00,0.02,0.09,0.07,0.00,0.00,0.00,0.00,0.09,0.07,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.02,0.01,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.03,0.00,0.01,0.01,0.00,0.00,0.38,0.01,0.00,0.00,0.00,1.00,0.93,0.02,0.00,0.00,0.01,0.01,0.02,0.00,0.00,0.00,0.00,0.01,0.00,0.00
0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.04,0.00,0.00,0.00,0.00,0.00,0.39,0.00,0.00,0.00,0.00,0.93,1.00,0.02,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.04,0.05,0.01,0.01,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.38,0.00,0.00,0.00,0.00,0.00,0.03,0.00,0.00,0.00,0.00,0.02,0.02,1.00,0.00,0.00,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.04,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.02
0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.04,1.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.02
0.02,0.01,0.04,0.04,0.02,0.02,0.01,0.02,0.03,0.02,0.01,0.02,0.00,0.01,0.02,0.01,0.02,0.02,0.02,0.01,0.01,0.04,0.02,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.01,1.00,0.31,0.52,0.01,0.01,0.01,0.00,0.01,0.00,0.01
0.02,0.01,0.04,0.04,0.02,0.02,0.01,0.01,0.02,0.02,0.01,0.02,0.00,0.01,0.02,0.01,0.03,0.02,0.02,0.01,0.01,0.04,0.02,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.31,1.00,0.57,0.01,0.01,0.01,0.01,0.01,0.00,0.01
0.03,0.01,0.04,0.04,0.02,0.03,0.01,0.01,0.03,0.02,0.01,0.02,0.00,0.01,0.02,0.02,0.03,0.03,0.03,0.01,0.01,0.03,0.02,0.01,0.01,0.01,0.02,0.01,0.01,0.01,0.01,0.52,0.57,1.00,0.01,0.01,0.01,0.01,0.01,0.00,0.01
0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,1.00,0.00,0.00,0.00,0.00,0.00,0.00
0.00,0.01,0.01,0.06,0.00,0.00,0.00,0.00,0.00,0.06,0.00,0.00,0.00,0.00,0.00,0.03,0.00,0.00,0.00,0.04,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.01,0.01,0.00,1.00,0.00,0.00,0.00,0.00,0.00
0.02,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,1.00,0.00,0.00,0.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.17,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.13,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,1.00,0.00,0.00,0.00
0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.08,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02,0.13,0.12,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,1.00,0.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02,0.02,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,1.00


==> csv/org/census-MI-gan.csv <==
1.00,0.20,0.17,0.17,0.23,0.02,0.03,0.22,0.15,0.16,0.05,0.04,0.05,0.04,0.02,0.11,0.00,0.00,0.03,0.23,0.02,0.04,0.19,0.23,0.02,0.02,0.02,0.01,0.01,0.10,0.32,0.07,0.04,0.02,0.05,0.04,0.01,0.34,0.17,0.00,0.04
0.20,1.00,0.49,0.42,0.22,0.07,0.02,0.15,0.39,0.42,0.05,0.03,0.02,0.10,0.02,0.19,0.00,0.00,0.03,0.27,0.01,0.04,0.20,0.17,0.00,0.01,0.01,0.01,0.00,0.25,0.25,0.05,0.04,0.01,0.02,0.06,0.01,0.27,0.43,0.00,0.07
0.17,0.49,1.00,0.40,0.20,0.07,0.03,0.14,0.38,0.38,0.05,0.04,0.03,0.09,0.04,0.18,0.00,0.00,0.01,0.23,0.04,0.08,0.18,0.15,0.04,0.04,0.04,0.04,0.04,0.19,0.19,0.05,0.05,0.02,0.03,0.05,0.01,0.20,0.36,0.02,0.06
0.17,0.42,0.40,1.00,0.20,0.08,0.03,0.13,0.35,0.39,0.05,0.04,0.03,0.09,0.04,0.18,0.00,0.00,0.01,0.22,0.06,0.09,0.18,0.16,0.06,0.06,0.06,0.06,0.06,0.19,0.19,0.06,0.05,0.02,0.03,0.06,0.02,0.20,0.34,0.04,0.06
0.23,0.22,0.20,0.20,1.00,0.03,0.05,0.22,0.18,0.20,0.06,0.05,0.06,0.04,0.02,0.17,0.00,0.00,0.04,0.25,0.03,0.06,0.25,0.28,0.03,0.03,0.04,0.03,0.03,0.12,0.41,0.06,0.04,0.03,0.07,0.03,0.01,0.48,0.21,0.02,0.06
0.02,0.07,0.07,0.08,0.03,1.00,0.00,0.03,0.08,0.10,0.01,0.07,0.01,0.43,0.00,0.04,0.00,0.00,0.01,0.03,0.01,0.10,0.11,0.01,0.01,0.03,0.01,0.01,0.00,0.08,0.03,0.14,0.06,0.01,0.01,0.00,0.00,0.03,0.05,0.01,0.00
0.03,0.02,0.03,0.03,0.05,0.00,1.00,0.03,0.02,0.03,0.00,0.00,0.02,0.00,0.00,0.01,0.00,0.00,0.01,0.04,0.01,0.02,0.05,0.05,0.01,0.01,0.01,0.01,0.01,0.01,0.02,0.03,0.01,0.00,0.01,0.01,0.00,0.01,0.01,0.00,0.00
0.22,0.15,0.14,0.13,0.22,0.03,0.03,1.00,0.14,0.13,0.08,0.04,0.04,0.04,0.00,0.07,0.00,0.00,0.05,0.42,0.01,0.03,0.37,0.34,0.01,0.01,0.01,0.01,0.01,0.07,0.32,0.06,0.03,0.01,0.02,0.01,0.00,0.34,0.16,0.00,0.05
0.15,0.39,0.38,0.35,0.18,0.08,0.02,0.14,1.00,0.38,0.05,0.03,0.02,0.10,0.04,0.17,0.00,0.00,0.01,0.22,0.04,0.07,0.18,0.15,0.03,0.03,0.04,0.03,0.03,0.17,0.19,0.05,0.05,0.02,0.03,0.05,0.01,0.20,0.33,0.01,0.06
0.16,0.42,0.38,0.39,0.20,0.10,0.03,0.13,0.38,1.00,0.04,0.05,0.04,0.11,0.04,0.18,0.00,0.00,0.01,0.23,0.05,0.10,0.19,0.16,0.04,0.04,0.04,0.03,0.03,0.19,0.21,0.07,0.05,0.02,0.02,0.05,0.01,0.21,0.36,0.02,0.07
0.05,0.05,0.05,0.05,0.06,0.01,0.00,0.08,0.05,0.04,1.00,0.02,0.01,0.02,0.01,0.04,0.00,0.00,0.01,0.08,0.01,0.01,0.08,0.08,0.01,0.01,0.01,0.01,0.01,0.04,0.09,0.01,0.01,0.00,0.01,0.02,0.00,0.08,0.06,0.00,0.02
0.04,0.03,0.04,0.04,0.05,0.07,0.00,0.04,0.03,0.05,0.02,1.00,0.01,0.05,0.00,0.03,0.00,0.00,0.01,0.06,0.01,0.05,0.07,0.04,0.01,0.02,0.01,0.01,0.01,0.03,0.06,0.11,0.05,0.03,0.03,0.01,0.00,0.06,0.03,0.01,0.01
0.05,0.02,0.03,0.03,0.06,0.01,0.02,0.04,0.02,0.04,0.01,0.01,1.00,0.01,0.00,0.03,0.00,0.00,0.00,0.05,0.01,0.02,0.10,0.09,0.01,0.01,0.01,0.01,0.01,0.02,0.09,0.01,0.01,0.00,0.02,0.01,0.00,0.10,0.01,0.00,0.01
0.04,0.10,0.09,0.09,0.04,0.43,0.00,0.04,0.10,0.11,0.02,0.05,0.01,1.00,0.00,0.03,0.00,0.00,0.00,0.04,0.01,0.07,0.12,0.02,0.02,0.02,0.01,0.02,0.01,0.08,0.06,0.12,0.06,0.01,0.01,0.00,0.01,0.06,0.09,0.00,0.01
0.02,0.02,0.04,0.04,0.02,0.00,0.00,0.00,0.04,0.04,0.01,0.00,0.00,0.00,1.00,0.04,0.00,0.00,0.00,0.01,0.02,0.02,0.02,0.03,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.00,0.02,0.03,0.04,0.00,0.00,0.01,0.01,0.00,0.00
0.11,0.19,0.18,0.18,0.17,0.04,0.01,0.07,0.17,0.18,0.04,0.03,0.03,0.03,0.04,1.00,0.00,0.00,0.01,0.12,0.04,0.06,0.11,0.10,0.21,0.22,0.26,0.22,0.23,0.11,0.15,0.04,0.03,0.01,0.06,0.02,0.00,0.19,0.19,0.29,0.03
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.03,0.03,0.01,0.01,0.04,0.01,0.01,0.05,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.01,0.00,0.00,1.00,0.04,0.01,0.01,0.03,0.04,0.03,0.03,0.03,0.02,0.03,0.01,0.04,0.00,0.02,0.01,0.01,0.00,0.00,0.04,0.01,0.02,0.04
0.23,0.27,0.23,0.22,0.25,0.03,0.04,0.42,0.22,0.23,0.08,0.06,0.05,0.04,0.01,0.12,0.00,0.00,0.04,1.00,0.02,0.05,0.34,0.30,0.01,0.01,0.01,0.01,0.01,0.16,0.35,0.08,0.04,0.01,0.02,0.05,0.00,0.36,0.31,0.00,0.06
0.02,0.01,0.04,0.06,0.03,0.01,0.01,0.01,0.04,0.05,0.01,0.01,0.01,0.01,0.02,0.04,0.00,0.00,0.01,0.02,1.00,0.64,0.09,0.03,0.40,0.37,0.39,0.40,0.41,0.03,0.01,0.03,0.02,0.01,0.02,0.04,0.00,0.02,0.03,0.08,0.01
0.04,0.04,0.08,0.09,0.06,0.10,0.02,0.03,0.07,0.10,0.01,0.05,0.02,0.07,0.02,0.06,0.00,0.00,0.01,0.05,0.64,1.00,0.14,0.05,0.37,0.36,0.37,0.36,0.37,0.06,0.04,0.07,0.02,0.02,0.01,0.05,0.00,0.05,0.06,0.10,0.01
0.19,0.20,0.18,0.18,0.25,0.11,0.05,0.37,0.18,0.19,0.08,0.07,0.10,0.12,0.02,0.11,0.00,0.00,0.03,0.34,0.09,0.14,1.00,0.52,0.07,0.08,0.06,0.06,0.05,0.14,0.36,0.09,0.04,0.02,0.03,0.04,0.01,0.35,0.22,0.02,0.06
0.23,0.17,0.15,0.16,0.28,0.01,0.05,0.34,0.15,0.16,0.08,0.04,0.09,0.02,0.03,0.10,0.00,0.00,0.04,0.30,0.03,0.05,0.52,1.00,0.02,0.02,0.02,0.02,0.02,0.09,0.46,0.04,0.03,0.03,0.07,0.03,0.01,0.44,0.18,0.01,0.05
0.02,0.00,0.04,0.06,0.03,0.01,0.01,0.01,0.03,0.04,0.01,0.01,0.01,0.02,0.01,0.21,0.00,0.00,0.03,0.01,0.40,0.37,0.07,0.02,1.00,0.78,0.77,0.81,0.76,0.01,0.01,0.04,0.02,0.01,0.01,0.02,0.01,0.01,0.01,0.58,0.01
0.02,0.01,0.04,0.06,0.03,0.03,0.01,0.01,0.03,0.04,0.01,0.02,0.01,0.02,0.01,0.22,0.00,0.00,0.03,0.01,0.37,0.36,0.08,0.02,0.78,1.00,0.76,0.77,0.73,0.02,0.01,0.06,0.02,0.01,0.01,0.02,0.01,0.01,0.01,0.58,0.01
0.02,0.01,0.04,0.06,0.04,0.01,0.01,0.01,0.04,0.04,0.01,0.01,0.01,0.01,0.01,0.26,0.00,0.00,0.03,0.01,0.39,0.37,0.06,0.02,0.77,0.76,1.00,0.75,0.77,0.01,0.01,0.03,0.03,0.01,0.01,0.02,0.01,0.01,0.01,0.63,0.01
0.01,0.01,0.04,0.06,0.03,0.01,0.01,0.01,0.03,0.03,0.01,0.01,0.01,0.02,0.01,0.22,0.00,0.00,0.02,0.01,0.40,0.36,0.06,0.02,0.81,0.77,0.75,1.00,0.79,0.01,0.01,0.03,0.02,0.00,0.01,0.02,0.01,0.01,0.01,0.59,0.01
0.01,0.00,0.04,0.06,0.03,0.00,0.01,0.01,0.03,0.03,0.01,0.01,0.01,0.01,0.00,0.23,0.00,0.00,0.03,0.01,0.41,0.37,0.05,0.02,0.76,0.73,0.77,0.79,1.00,0.01,0.00,0.02,0.02,0.01,0.01,0.02,0.01,0.01,0.00,0.62,0.01
0.10,0.25,0.19,0.19,0.12,0.08,0.01,0.07,0.17,0.19,0.04,0.03,0.02,0.08,0.00,0.11,0.00,0.00,0.01,0.16,0.03,0.06,0.14,0.09,0.01,0.02,0.01,0.01,0.01,1.00,0.15,0.06,0.04,0.01,0.01,0.05,0.01,0.16,0.23,0.01,0.02
0.32,0.25,0.19,0.19,0.41,0.03,0.02,0.32,0.19,0.21,0.09,0.06,0.09,0.06,0.01,0.15,0.00,0.00,0.04,0.35,0.01,0.04,0.36,0.46,0.01,0.01,0.01,0.01,0.00,0.15,1.00,0.04,0.02,0.03,0.08,0.04,0.00,0.69,0.24,0.00,0.05
0.07,0.05,0.05,0.06,0.06,0.14,0.03,0.06,0.05,0.07,0.01,0.11,0.01,0.12,0.00,0.04,0.00,0.00,0.00,0.08,0.03,0.07,0.09,0.04,0.04,0.06,0.03,0.03,0.02,0.06,0.04,1.00,0.10,0.03,0.02,0.01,0.00,0.03,0.05,0.02,0.01
0.04,0.04,0.05,0.05,0.04,0.06,0.01,0.03,0.05,0.05,0.01,0.05,0.01,0.06,0.02,0.03,0.00,0.00,0.02,0.04,0.02,0.02,0.04,0.03,0.02,0.02,0.03,0.02,0.02,0.04,0.02,0.10,1.00,0.16,0.10,0.01,0.00,0.03,0.03,0.02,0.01
0.02,0.01,0.02,0.02,0.03,0.01,0.00,0.01,0.02,0.02,0.00,0.03,0.00,0.01,0.03,0.01,0.00,0.00,0.01,0.01,0.01,0.02,0.02,0.03,0.01,0.01,0.01,0.00,0.01,0.01,0.03,0.03,0.16,1.00,0.21,0.00,0.00,0.03,0.00,0.00,0.00
0.05,0.02,0.03,0.03,0.07,0.01,0.01,0.02,0.03,0.02,0.01,0.03,0.02,0.01,0.04,0.06,0.00,0.00,0.01,0.02,0.02,0.01,0.03,0.07,0.01,0.01,0.01,0.01,0.01,0.01,0.08,0.02,0.10,0.21,1.00,0.01,0.00,0.09,0.02,0.00,0.00
0.04,0.06,0.05,0.06,0.03,0.00,0.01,0.01,0.05,0.05,0.02,0.01,0.01,0.00,0.00,0.02,0.00,0.00,0.00,0.05,0.04,0.05,0.04,0.03,0.02,0.02,0.02,0.02,0.02,0.05,0.04,0.01,0.01,0.00,0.01,1.00,0.00,0.05,0.08,0.00,0.00
0.01,0.01,0.01,0.02,0.01,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.01,0.00,0.00
0.34,0.27,0.20,0.20,0.48,0.03,0.01,0.34,0.20,0.21,0.08,0.06,0.10,0.06,0.01,0.19,0.00,0.00,0.04,0.36,0.02,0.05,0.35,0.44,0.01,0.01,0.01,0.01,0.01,0.16,0.69,0.03,0.03,0.03,0.09,0.05,0.00,1.00,0.25,0.00,0.05
0.17,0.43,0.36,0.34,0.21,0.05,0.01,0.16,0.33,0.36,0.06,0.03,0.01,0.09,0.01,0.19,0.00,0.00,0.01,0.31,0.03,0.06,0.22,0.18,0.01,0.01,0.01,0.01,0.00,0.23,0.24,0.05,0.03,0.00,0.02,0.08,0.01,0.25,1.00,0.00,0.09
0.00,0.00,0.02,0.04,0.02,0.01,0.00,0.00,0.01,0.02,0.00,0.01,0.00,0.00,0.00,0.29,0.00,0.00,0.02,0.00,0.08,0.10,0.02,0.01,0.58,0.58,0.63,0.59,0.62,0.01,0.00,0.02,0.02,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00
0.04,0.07,0.06,0.06,0.06,0.00,0.00,0.05,0.06,0.07,0.02,0.01,0.01,0.01,0.00,0.03,0.00,0.00,0.04,0.06,0.01,0.01,0.06,0.05,0.01,0.01,0.01,0.01,0.01,0.02,0.05,0.01,0.01,0.00,0.00,0.00,0.00,0.05,0.09,0.00,1.00


==> csv/org/census-MI-real.csv <==
1.00,0.19,0.15,0.15,0.26,0.03,0.21,0.26,0.15,0.16,0.01,0.01,0.00,0.04,0.03,0.11,0.00,0.00,0.04,0.29,0.02,0.04,0.29,0.29,0.03,0.03,0.03,0.01,0.01,0.12,0.35,0.04,0.04,0.04,0.02,0.05,0.02,0.39,0.19,0.00,0.04
0.19,1.00,0.52,0.47,0.17,0.08,0.01,0.09,0.54,0.50,0.01,0.01,0.01,0.14,0.08,0.23,0.00,0.00,0.02,0.25,0.00,0.02,0.14,0.14,0.01,0.01,0.01,0.00,0.00,0.29,0.20,0.01,0.01,0.02,0.01,0.08,0.00,0.24,0.44,0.00,0.06
0.15,0.52,1.00,0.54,0.15,0.06,0.02,0.07,0.94,0.50,0.01,0.02,0.04,0.09,0.05,0.17,0.00,0.00,0.02,0.19,0.01,0.05,0.13,0.12,0.02,0.01,0.01,0.00,0.01,0.21,0.15,0.04,0.04,0.05,0.02,0.06,0.01,0.18,0.33,0.00,0.06
0.15,0.47,0.54,1.00,0.18,0.06,0.03,0.08,0.55,0.87,0.01,0.03,0.07,0.09,0.06,0.17,0.00,0.00,0.03,0.19,0.01,0.05,0.13,0.13,0.01,0.01,0.01,0.00,0.00,0.19,0.15,0.05,0.05,0.06,0.02,0.06,0.01,0.17,0.33,0.00,0.09
0.26,0.17,0.15,0.18,1.00,0.03,0.13,0.18,0.15,0.19,0.01,0.03,0.00,0.04,0.02,0.10,0.00,0.00,0.06,0.22,0.00,0.03,0.26,0.26,0.01,0.01,0.01,0.00,0.00,0.12,0.36,0.05,0.05,0.06,0.04,0.04,0.01,0.47,0.17,0.00,0.08
0.03,0.08,0.06,0.06,0.03,1.00,0.00,0.01,0.06,0.07,0.00,0.00,0.00,0.48,0.01,0.03,0.00,0.00,0.00,0.04,0.00,0.01,0.03,0.02,0.00,0.00,0.00,0.00,0.00,0.05,0.04,0.01,0.01,0.01,0.00,0.01,0.00,0.04,0.06,0.00,0.00
0.21,0.01,0.02,0.03,0.13,0.00,1.00,0.08,0.02,0.02,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.01,0.06,0.00,0.01,0.12,0.11,0.00,0.00,0.00,0.00,0.00,0.01,0.05,0.01,0.01,0.01,0.00,0.02,0.00,0.04,0.02,0.00,0.02
0.26,0.09,0.07,0.08,0.18,0.01,0.08,1.00,0.07,0.08,0.02,0.01,0.02,0.02,0.01,0.05,0.00,0.00,0.04,0.51,0.01,0.02,0.49,0.40,0.01,0.01,0.01,0.00,0.00,0.05,0.31,0.02,0.02,0.02,0.02,0.02,0.02,0.30,0.11,0.00,0.04
0.15,0.54,0.94,0.55,0.15,0.06,0.02,0.07,1.00,0.51,0.01,0.01,0.04,0.09,0.05,0.18,0.00,0.00,0.02,0.20,0.01,0.04,0.13,0.12,0.01,0.01,0.01,0.00,0.00,0.21,0.16,0.03,0.03,0.04,0.01,0.06,0.01,0.19,0.34,0.00,0.05
0.16,0.50,0.50,0.87,0.19,0.07,0.02,0.08,0.51,1.00,0.01,0.02,0.06,0.09,0.05,0.18,0.00,0.00,0.03,0.21,0.01,0.03,0.13,0.13,0.01,0.01,0.01,0.00,0.00,0.20,0.16,0.03,0.03,0.03,0.01,0.06,0.01,0.20,0.36,0.00,0.08
0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.02,0.01,0.01,1.00,0.06,0.00,0.00,0.01,0.00,0.00,0.00,0.01,0.02,0.01,0.02,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.03,0.16,0.16,0.14,0.07,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.01,0.02,0.03,0.03,0.00,0.00,0.01,0.01,0.02,0.06,1.00,0.00,0.01,0.01,0.01,0.00,0.00,0.01,0.01,0.02,0.04,0.02,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.36,0.37,0.31,0.19,0.01,0.01,0.01,0.00,0.00,0.01
0.00,0.01,0.04,0.07,0.00,0.00,0.00,0.02,0.04,0.06,0.00,0.00,1.00,0.00,0.00,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.09,0.08,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.04
0.04,0.14,0.09,0.09,0.04,0.48,0.01,0.02,0.09,0.09,0.00,0.01,0.00,1.00,0.01,0.04,0.00,0.00,0.00,0.06,0.00,0.01,0.04,0.03,0.00,0.00,0.00,0.00,0.00,0.07,0.05,0.01,0.01,0.01,0.00,0.01,0.00,0.06,0.10,0.00,0.00
0.03,0.08,0.05,0.06,0.02,0.01,0.01,0.01,0.05,0.05,0.01,0.01,0.00,0.01,1.00,0.12,0.00,0.00,0.00,0.02,0.01,0.03,0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.02,0.04,0.00,0.01
0.11,0.23,0.17,0.17,0.10,0.03,0.01,0.05,0.18,0.18,0.00,0.01,0.01,0.04,0.12,1.00,0.00,0.00,0.01,0.11,0.06,0.05,0.08,0.07,0.37,0.37,0.37,0.38,0.38,0.09,0.11,0.02,0.01,0.02,0.01,0.03,0.01,0.17,0.19,0.45,0.02
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.04,0.02,0.02,0.03,0.06,0.00,0.01,0.04,0.02,0.03,0.01,0.01,0.00,0.00,0.00,0.01,0.00,0.00,1.00,0.06,0.01,0.01,0.05,0.05,0.01,0.01,0.00,0.00,0.00,0.02,0.05,0.02,0.02,0.01,0.01,0.00,0.00,0.06,0.02,0.00,0.08
0.29,0.25,0.19,0.19,0.22,0.04,0.06,0.51,0.20,0.21,0.02,0.01,0.01,0.06,0.02,0.11,0.00,0.00,0.06,1.00,0.01,0.02,0.45,0.35,0.01,0.01,0.01,0.00,0.00,0.19,0.32,0.02,0.02,0.02,0.01,0.07,0.01,0.34,0.32,0.00,0.06
0.02,0.00,0.01,0.01,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.02,0.00,0.00,0.01,0.06,0.00,0.00,0.01,0.01,1.00,0.83,0.01,0.01,0.45,0.45,0.47,0.46,0.49,0.00,0.00,0.02,0.02,0.02,0.01,0.01,0.00,0.00,0.00,0.11,0.00
0.04,0.02,0.05,0.05,0.03,0.01,0.01,0.02,0.04,0.03,0.02,0.04,0.00,0.01,0.03,0.05,0.00,0.00,0.01,0.02,0.83,1.00,0.03,0.02,0.40,0.39,0.40,0.39,0.44,0.02,0.01,0.04,0.04,0.04,0.02,0.01,0.01,0.01,0.01,0.09,0.01
0.29,0.14,0.13,0.13,0.26,0.03,0.12,0.49,0.13,0.13,0.01,0.02,0.09,0.04,0.02,0.08,0.00,0.00,0.05,0.45,0.01,0.03,1.00,0.89,0.02,0.02,0.02,0.01,0.01,0.10,0.51,0.03,0.03,0.04,0.03,0.03,0.02,0.39,0.16,0.00,0.05
0.29,0.14,0.12,0.13,0.26,0.02,0.11,0.40,0.12,0.13,0.01,0.01,0.08,0.03,0.01,0.07,0.00,0.00,0.05,0.35,0.01,0.02,0.89,1.00,0.01,0.01,0.01,0.00,0.00,0.10,0.52,0.02,0.02,0.03,0.02,0.03,0.02,0.41,0.16,0.00,0.05
0.03,0.01,0.02,0.01,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.37,0.00,0.00,0.01,0.01,0.45,0.40,0.02,0.01,1.00,0.94,0.93,0.94,0.92,0.01,0.01,0.01,0.01,0.02,0.01,0.01,0.00,0.02,0.01,0.82,0.00
0.03,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.37,0.00,0.00,0.01,0.01,0.45,0.39,0.02,0.01,0.94,1.00,0.99,0.93,0.91,0.01,0.01,0.01,0.01,0.02,0.01,0.01,0.00,0.02,0.01,0.82,0.00
0.03,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.37,0.00,0.00,0.00,0.01,0.47,0.40,0.02,0.01,0.93,0.99,1.00,0.93,0.91,0.01,0.01,0.01,0.02,0.02,0.01,0.01,0.00,0.02,0.01,0.81,0.00
0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.38,0.00,0.00,0.00,0.00,0.46,0.39,0.01,0.00,0.94,0.93,0.93,1.00,0.93,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.82,0.00
0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.01,0.38,0.00,0.00,0.00,0.00,0.49,0.44,0.01,0.00,0.92,0.91,0.91,0.93,1.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.85,0.00
0.12,0.29,0.21,0.19,0.12,0.05,0.01,0.05,0.21,0.20,0.00,0.01,0.00,0.07,0.01,0.09,0.00,0.00,0.02,0.19,0.00,0.02,0.10,0.10,0.01,0.01,0.01,0.00,0.00,1.00,0.14,0.01,0.01,0.02,0.01,0.04,0.00,0.18,0.28,0.00,0.04
0.35,0.20,0.15,0.15,0.36,0.04,0.05,0.31,0.16,0.16,0.03,0.01,0.00,0.05,0.02,0.11,0.00,0.00,0.05,0.32,0.00,0.01,0.51,0.52,0.01,0.01,0.01,0.00,0.00,0.14,1.00,0.02,0.02,0.02,0.02,0.04,0.02,0.59,0.23,0.00,0.05
0.04,0.01,0.04,0.05,0.05,0.01,0.01,0.02,0.03,0.03,0.16,0.36,0.00,0.01,0.01,0.02,0.00,0.00,0.02,0.02,0.02,0.04,0.03,0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.02,1.00,0.70,0.56,0.34,0.01,0.01,0.02,0.01,0.00,0.01
0.04,0.01,0.04,0.05,0.05,0.01,0.01,0.02,0.03,0.03,0.16,0.37,0.00,0.01,0.01,0.01,0.00,0.00,0.02,0.02,0.02,0.04,0.03,0.02,0.01,0.01,0.02,0.01,0.01,0.01,0.02,0.70,1.00,0.58,0.35,0.01,0.01,0.01,0.01,0.00,0.01
0.04,0.02,0.05,0.06,0.06,0.01,0.01,0.02,0.04,0.03,0.14,0.31,0.00,0.01,0.01,0.02,0.00,0.00,0.01,0.02,0.02,0.04,0.04,0.03,0.02,0.02,0.02,0.01,0.01,0.02,0.02,0.56,0.58,1.00,0.70,0.01,0.01,0.02,0.01,0.00,0.01
0.02,0.01,0.02,0.02,0.04,0.00,0.00,0.02,0.01,0.01,0.07,0.19,0.00,0.00,0.01,0.01,0.00,0.00,0.01,0.01,0.01,0.02,0.03,0.02,0.01,0.01,0.01,0.00,0.00,0.01,0.02,0.34,0.35,0.70,1.00,0.00,0.01,0.02,0.00,0.00,0.00
0.05,0.08,0.06,0.06,0.04,0.01,0.02,0.02,0.06,0.06,0.00,0.01,0.00,0.01,0.00,0.03,0.00,0.00,0.00,0.07,0.01,0.01,0.03,0.03,0.01,0.01,0.01,0.00,0.00,0.04,0.04,0.01,0.01,0.01,0.00,1.00,0.00,0.06,0.09,0.00,0.00
0.02,0.00,0.01,0.01,0.01,0.00,0.00,0.02,0.01,0.01,0.00,0.01,0.01,0.00,0.00,0.01,0.00,0.00,0.00,0.01,0.00,0.01,0.02,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.00,1.00,0.30,0.00,0.00,0.00
0.39,0.24,0.18,0.17,0.47,0.04,0.04,0.30,0.19,0.20,0.00,0.01,0.00,0.06,0.02,0.17,0.00,0.00,0.06,0.34,0.00,0.01,0.39,0.41,0.02,0.02,0.02,0.00,0.00,0.18,0.59,0.02,0.01,0.02,0.02,0.06,0.30,1.00,0.26,0.00,0.04
0.19,0.44,0.33,0.33,0.17,0.06,0.02,0.11,0.34,0.36,0.00,0.00,0.01,0.10,0.04,0.19,0.00,0.00,0.02,0.32,0.00,0.01,0.16,0.16,0.01,0.01,0.01,0.00,0.00,0.28,0.23,0.01,0.01,0.01,0.00,0.09,0.00,0.26,1.00,0.00,0.08
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.45,0.00,0.00,0.00,0.00,0.11,0.09,0.00,0.00,0.82,0.82,0.81,0.82,0.85,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00
0.04,0.06,0.06,0.09,0.08,0.00,0.02,0.04,0.05,0.08,0.00,0.01,0.04,0.00,0.01,0.02,0.00,0.00,0.08,0.06,0.00,0.01,0.05,0.05,0.00,0.00,0.00,0.00,0.00,0.04,0.05,0.01,0.01,0.01,0.00,0.00,0.00,0.04,0.08,0.00,1.00


==> csv/org/census-MI-sdv.csv <==
1.00,0.01,0.02,0.02,0.01,0.01,0.01,0.06,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.03,0.01,0.03,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.06,0.02,0.02,0.02,0.00,0.00,0.00,0.04,0.01,0.00,0.00
0.01,1.00,0.15,0.16,0.00,0.01,0.00,0.01,0.16,0.15,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.01,0.01,0.05,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.14,0.05,0.01,0.01,0.01,0.00,0.01,0.00,0.05,0.17,0.00,0.00
0.02,0.15,1.00,0.16,0.02,0.02,0.01,0.02,0.18,0.16,0.01,0.01,0.00,0.01,0.01,0.01,0.02,0.02,0.02,0.04,0.01,0.03,0.02,0.01,0.01,0.01,0.01,0.00,0.01,0.11,0.04,0.03,0.03,0.03,0.01,0.01,0.00,0.03,0.14,0.00,0.01
0.02,0.16,0.16,1.00,0.02,0.02,0.01,0.02,0.16,0.17,0.01,0.01,0.00,0.01,0.01,0.01,0.02,0.02,0.02,0.04,0.01,0.03,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.11,0.04,0.03,0.03,0.03,0.01,0.01,0.00,0.03,0.13,0.00,0.01
0.01,0.00,0.02,0.02,1.00,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02,0.02,0.02,0.01,0.00,0.00,0.01,0.00,0.00,0.00
0.01,0.01,0.02,0.02,0.01,1.00,0.01,0.00,0.02,0.01,0.00,0.01,0.00,0.05,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.03,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.01,0.02,0.02,0.02,0.01,0.00,0.00,0.00,0.01,0.00,0.00
0.01,0.00,0.01,0.01,0.01,0.01,1.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.06,0.01,0.02,0.02,0.00,0.00,0.01,1.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.01,0.03,0.00,0.01,0.01,0.02,0.00,0.00,0.00,0.00,0.00,0.01,0.06,0.01,0.01,0.01,0.00,0.00,0.00,0.04,0.02,0.00,0.00
0.01,0.16,0.18,0.16,0.01,0.02,0.00,0.01,1.00,0.15,0.01,0.01,0.00,0.01,0.00,0.01,0.01,0.01,0.01,0.04,0.01,0.02,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.11,0.04,0.02,0.02,0.02,0.01,0.01,0.00,0.03,0.14,0.00,0.01
0.01,0.15,0.16,0.17,0.00,0.01,0.00,0.01,0.15,1.00,0.00,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.04,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.11,0.04,0.01,0.02,0.02,0.00,0.01,0.00,0.03,0.14,0.00,0.00
0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.01,0.00,1.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.04,0.03,0.03,0.02,0.00,0.00,0.00,0.00,0.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.00,0.01,0.01,0.01,0.00,0.05,0.00,0.00,0.01,0.01,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00
0.01,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.00,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.10,0.10,0.09,0.11,0.11,0.01,0.02,0.01,0.01,0.01,0.00,0.00,0.00,0.02,0.00,0.12,0.00
0.01,0.01,0.02,0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.00,1.00,0.01,0.01,0.01,0.01,0.03,0.01,0.01,0.00,0.00,0.01,0.00,0.00,0.00,0.01,0.02,0.02,0.02,0.00,0.00,0.00,0.00,0.01,0.00,0.01
0.01,0.01,0.02,0.02,0.01,0.01,0.00,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.00,0.01,1.00,0.01,0.00,0.01,0.03,0.01,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.02,0.02,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.01,0.02,0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.01,0.01,0.01,1.00,0.01,0.01,0.03,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.01,0.02,0.02,0.02,0.00,0.00,0.00,0.00,0.01,0.00,0.01
0.03,0.05,0.04,0.04,0.00,0.01,0.00,0.03,0.04,0.04,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.01,1.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.07,0.07,0.01,0.01,0.01,0.00,0.01,0.00,0.06,0.07,0.00,0.00
0.01,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,1.00,0.08,0.01,0.00,0.04,0.04,0.04,0.03,0.03,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.03,0.01,0.03,0.03,0.02,0.03,0.00,0.01,0.02,0.02,0.01,0.02,0.00,0.01,0.00,0.01,0.03,0.03,0.03,0.01,0.08,1.00,0.02,0.01,0.04,0.05,0.05,0.03,0.04,0.01,0.01,0.02,0.02,0.02,0.01,0.00,0.00,0.00,0.01,0.01,0.00
0.01,0.01,0.02,0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.02,1.00,0.17,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.00,0.01,0.01,0.00,0.00,0.01,0.02,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.17,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.10,0.00,0.00,0.00,0.00,0.04,0.04,0.00,0.00,1.00,0.41,0.42,0.34,0.38,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.24,0.00
0.01,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.10,0.00,0.01,0.00,0.00,0.04,0.05,0.01,0.00,0.41,1.00,0.44,0.33,0.38,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.24,0.00
0.01,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.09,0.01,0.01,0.01,0.00,0.04,0.05,0.01,0.00,0.42,0.44,1.00,0.34,0.39,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.25,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.11,0.00,0.00,0.00,0.00,0.03,0.03,0.00,0.00,0.34,0.33,0.34,1.00,0.40,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.25,0.00
0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.11,0.00,0.00,0.00,0.00,0.03,0.04,0.00,0.00,0.38,0.38,0.39,0.40,1.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.26,0.00
0.01,0.14,0.11,0.11,0.00,0.01,0.00,0.01,0.11,0.11,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.00,0.01,0.07,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.05,0.01,0.01,0.01,0.00,0.01,0.00,0.05,0.25,0.00,0.01
0.06,0.05,0.04,0.04,0.00,0.01,0.00,0.06,0.04,0.04,0.00,0.00,0.00,0.00,0.00,0.02,0.01,0.00,0.01,0.07,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.05,1.00,0.01,0.01,0.01,0.00,0.00,0.00,0.14,0.06,0.00,0.00
0.02,0.01,0.03,0.03,0.02,0.02,0.01,0.01,0.02,0.01,0.01,0.04,0.00,0.01,0.00,0.01,0.02,0.02,0.02,0.01,0.01,0.02,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01,1.00,0.16,0.08,0.05,0.00,0.00,0.00,0.01,0.00,0.00
0.02,0.01,0.03,0.03,0.02,0.02,0.01,0.01,0.02,0.02,0.01,0.03,0.00,0.01,0.00,0.01,0.02,0.02,0.02,0.01,0.01,0.02,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.16,1.00,0.09,0.05,0.00,0.00,0.00,0.01,0.00,0.00
0.02,0.01,0.03,0.03,0.02,0.02,0.00,0.01,0.02,0.02,0.01,0.03,0.00,0.01,0.00,0.01,0.02,0.02,0.02,0.01,0.01,0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.08,0.09,1.00,0.13,0.00,0.00,0.00,0.01,0.00,0.00
0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.00,0.01,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.05,0.05,0.13,1.00,0.00,0.00,0.00,0.00,0.00,0.00
0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.01,0.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00
0.04,0.05,0.03,0.03,0.01,0.00,0.00,0.04,0.03,0.03,0.00,0.00,0.00,0.00,0.00,0.02,0.00,0.00,0.00,0.06,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.05,0.14,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.05,0.00,0.00
0.01,0.17,0.14,0.13,0.00,0.01,0.00,0.02,0.14,0.14,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.00,0.01,0.07,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.25,0.06,0.01,0.01,0.01,0.00,0.01,0.00,0.05,1.00,0.00,0.01
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.12,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.24,0.24,0.25,0.25,0.26,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00
0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,1.00


==> csv/org/census-nn-ds.csv <==
0.00,5.00,10.00,15.00,20.00,25.00,30.00,35.00,40.00,45.00,50.00,55.00,60.00,65.00,70.00,75.00,80.00,85.00,90.00,95.00
0.00,0.00,0.00,0.00,0.00,26.00,896.00,75.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00


==> csv/org/census-nn-gan.csv <==
0.00,1.00,2.00,3.00,4.00,5.00,6.00,7.00,8.00,9.00,10.00,11.00,12.00,13.00,14.00,15.00,16.00,17.00,18.00,19.00
245.00,117.00,121.00,119.00,101.00,83.00,64.00,45.00,36.00,21.00,21.00,12.00,7.00,4.00,1.00,2.00,0.00,0.00,1.00,0.00


==> csv/org/census-nn-real.csv <==
0.00,1.00,2.00,3.00,4.00,5.00,6.00,7.00,8.00,9.00,10.00,11.00,12.00,13.00,14.00,15.00,16.00,17.00,18.00,19.00
291.00,159.00,121.00,107.00,107.00,76.00,43.00,40.00,18.00,15.00,9.00,7.00,2.00,2.00,1.00,0.00,0.00,1.00,0.00,0.00


==> csv/org/census-nn-sdv.csv <==
0.00,5.00,10.00,15.00,20.00,25.00,30.00,35.00,40.00,45.00,50.00,55.00,60.00,65.00,70.00,75.00,80.00,85.00,90.00,95.00
0.00,2.00,8.00,20.00,39.00,66.00,59.00,81.00,70.00,67.00,96.00,55.00,75.00,61.00,58.00,57.00,45.00,40.00,38.00,24.00


==> csv/org/cover-MI-gan.csv <==
1.00,0.03,0.04,0.04,0.05,0.07,0.03,0.03,0.03,0.03,0.04,0.04,0.02,0.20,0.03,0.07,0.03,0.04,0.02,0.04,0.00,0.00,0.04,0.11,0.05,0.05,0.02,0.00,0.00,0.01,0.01,0.01,0.02,0.01,0.01,0.04,0.02,0.01,0.00,0.01,0.01,0.01,0.03,0.01,0.01,0.03,0.01,0.01,0.03,0.00,0.00,0.07,0.06,0.05,0.20
0.03,1.00,0.04,0.02,0.04,0.02,0.18,0.15,0.18,0.02,0.03,0.01,0.03,0.01,0.01,0.02,0.02,0.03,0.01,0.01,0.00,0.00,0.01,0.02,0.01,0.01,0.02,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.03,0.00,0.01,0.01,0.01,0.02,0.01,0.01,0.02,0.01,0.01,0.01,0.00,0.00,0.01,0.01,0.00,0.02
0.04,0.04,1.00,0.02,0.03,0.03,0.09,0.14,0.13,0.02,0.02,0.01,0.01,0.04,0.01,0.01,0.02,0.02,0.01,0.01,0.00,0.00,0.01,0.04,0.01,0.04,0.02,0.00,0.00,0.01,0.01,0.01,0.03,0.01,0.01,0.01,0.04,0.01,0.00,0.00,0.01,0.01,0.01,0.00,0.01,0.01,0.03,0.00,0.01,0.00,0.00,0.01,0.02,0.01,0.04
0.04,0.02,0.02,1.00,0.08,0.02,0.01,0.02,0.02,0.01,0.00,0.01,0.00,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.03,0.00,0.00,0.01,0.01,0.00,0.01,0.00,0.01,0.02,0.00,0.01,0.01,0.00,0.00,0.01,0.01,0.02,0.02
0.05,0.04,0.03,0.08,1.00,0.02,0.03,0.02,0.04,0.02,0.04,0.01,0.03,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.02,0.00,0.01,0.04,0.01,0.00,0.00,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.01,0.00,0.00,0.01,0.01,0.02,0.00,0.01,0.02,0.01,0.02,0.01,0.00,0.00,0.02,0.02,0.02,0.02
0.07,0.02,0.03,0.02,0.02,1.00,0.02,0.02,0.02,0.05,0.12,0.03,0.08,0.08,0.03,0.02,0.02,0.02,0.01,0.03,0.00,0.00,0.02,0.04,0.01,0.01,0.02,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.06,0.01,0.03,0.03,0.02,0.01,0.02,0.00,0.00,0.01,0.02,0.01,0.05
0.03,0.18,0.09,0.01,0.03,0.02,1.00,0.07,0.18,0.02,0.03,0.00,0.01,0.05,0.01,0.01,0.01,0.02,0.01,0.01,0.00,0.00,0.01,0.06,0.00,0.02,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.02,0.02,0.00,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.02,0.01,0.01,0.00,0.00,0.00,0.01,0.00,0.03
0.03,0.15,0.14,0.02,0.02,0.02,0.07,1.00,0.13,0.02,0.03,0.01,0.03,0.02,0.01,0.01,0.01,0.02,0.01,0.00,0.00,0.00,0.01,0.02,0.01,0.02,0.02,0.00,0.00,0.01,0.01,0.01,0.02,0.01,0.01,0.01,0.02,0.02,0.00,0.01,0.01,0.01,0.02,0.00,0.01,0.03,0.01,0.00,0.01,0.00,0.00,0.01,0.01,0.00,0.02
0.03,0.18,0.13,0.02,0.04,0.02,0.18,0.13,1.00,0.03,0.04,0.01,0.02,0.03,0.01,0.01,0.01,0.02,0.01,0.01,0.00,0.00,0.01,0.02,0.01,0.02,0.02,0.00,0.00,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.02,0.01,0.00,0.01,0.01,0.01,0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.02,0.01,0.03
0.03,0.02,0.02,0.01,0.02,0.05,0.02,0.02,0.03,1.00,0.08,0.01,0.06,0.04,0.02,0.01,0.02,0.02,0.01,0.01,0.00,0.00,0.01,0.03,0.01,0.03,0.02,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.01,0.01,0.01,0.04,0.00,0.01,0.02,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.03
0.04,0.03,0.02,0.00,0.04,0.12,0.03,0.03,0.04,0.08,1.00,0.07,0.63,0.09,0.02,0.05,0.03,0.06,0.01,0.02,0.00,0.00,0.04,0.07,0.03,0.11,0.08,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.03,0.00,0.01,0.00,0.01,0.32,0.05,0.09,0.13,0.10,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.09
0.04,0.01,0.01,0.01,0.01,0.03,0.00,0.01,0.01,0.01,0.07,1.00,0.05,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.05,0.02,0.01,0.00,0.00,0.00,0.00,0.03,0.01,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.02,0.00,0.02,0.03
0.02,0.03,0.01,0.00,0.03,0.08,0.01,0.03,0.02,0.06,0.63,0.05,1.00,0.07,0.01,0.05,0.01,0.03,0.01,0.02,0.00,0.00,0.03,0.01,0.05,0.09,0.10,0.00,0.00,0.00,0.00,0.00,0.02,0.00,0.00,0.01,0.00,0.03,0.00,0.02,0.00,0.01,0.24,0.04,0.12,0.14,0.09,0.02,0.00,0.00,0.00,0.01,0.00,0.00,0.01
0.20,0.01,0.04,0.01,0.01,0.08,0.05,0.02,0.03,0.04,0.09,0.01,0.07,1.00,0.13,0.00,0.02,0.01,0.07,0.23,0.00,0.00,0.00,0.37,0.01,0.01,0.00,0.00,0.00,0.04,0.02,0.00,0.07,0.00,0.00,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.04,0.00,0.01,0.02,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.24
0.03,0.01,0.01,0.01,0.00,0.03,0.01,0.01,0.01,0.02,0.02,0.00,0.01,0.13,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.05
0.07,0.02,0.01,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.05,0.01,0.05,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.03,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.10
0.03,0.02,0.02,0.01,0.00,0.02,0.01,0.01,0.01,0.02,0.03,0.00,0.01,0.02,0.00,0.00,1.00,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.05
0.04,0.03,0.02,0.01,0.00,0.02,0.02,0.02,0.02,0.02,0.06,0.01,0.03,0.01,0.00,0.00,0.02,1.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.03,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.07
0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.07,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.03
0.04,0.01,0.01,0.01,0.01,0.03,0.01,0.00,0.01,0.01,0.02,0.00,0.02,0.23,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.07
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00
0.04,0.01,0.01,0.01,0.02,0.02,0.01,0.01,0.01,0.01,0.04,0.00,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.07,0.01,0.00,0.00,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.03
0.11,0.02,0.04,0.01,0.00,0.04,0.06,0.02,0.02,0.03,0.07,0.01,0.01,0.37,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,1.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.07,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.03,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.15
0.05,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.03,0.01,0.05,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.02
0.05,0.01,0.04,0.01,0.04,0.01,0.02,0.02,0.02,0.03,0.11,0.01,0.09,0.01,0.00,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.07,0.01,0.00,1.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.05,0.01,0.02,0.02,0.01,0.01,0.00,0.00,0.00,0.01,0.01,0.00,0.07
0.02,0.02,0.02,0.01,0.01,0.02,0.01,0.02,0.02,0.02,0.08,0.01,0.10,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.01,1.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.02,0.01,0.00,0.01,0.00,0.00,0.04,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.02
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.04,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.09,0.06,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.03
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.09,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.06,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01
0.02,0.01,0.03,0.01,0.00,0.01,0.01,0.02,0.00,0.01,0.00,0.00,0.02,0.07,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.07,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.06,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02
0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.02,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.06,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.04,0.01,0.01,0.00,0.00,0.01,0.00,0.01,0.01,0.01,0.00,0.05,0.01,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.02,0.01,0.00,0.00,0.00,0.00,0.03,0.02,0.01,0.02,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.06
0.02,0.01,0.04,0.03,0.01,0.01,0.02,0.02,0.02,0.00,0.00,0.02,0.00,0.02,0.00,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.01,0.00,0.02,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.02,1.00,0.01,0.00,0.00,0.00,0.00,0.06,0.03,0.02,0.03,0.02,0.01,0.00,0.00,0.00,0.01,0.01,0.00,0.03
0.01,0.03,0.01,0.00,0.01,0.01,0.02,0.02,0.01,0.00,0.03,0.01,0.03,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,1.00,0.00,0.00,0.03,0.04,0.03,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.01
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00
0.01,0.01,0.00,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.02,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.03,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.03,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.04,0.00,0.03,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.03,0.02,0.01,0.01,0.02,0.06,0.01,0.02,0.02,0.04,0.32,0.03,0.24,0.04,0.01,0.03,0.01,0.03,0.00,0.01,0.00,0.00,0.00,0.03,0.02,0.05,0.04,0.00,0.00,0.00,0.00,0.00,0.01,0.02,0.00,0.03,0.06,0.03,0.00,0.01,0.00,0.00,1.00,0.06,0.04,0.06,0.06,0.01,0.01,0.00,0.00,0.03,0.02,0.02,0.05
0.01,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.00,0.05,0.01,0.04,0.00,0.00,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02,0.03,0.01,0.00,0.00,0.00,0.00,0.06,1.00,0.01,0.00,0.02,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.02
0.01,0.01,0.01,0.01,0.01,0.03,0.01,0.01,0.01,0.01,0.09,0.01,0.12,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.04,0.01,1.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.02
0.03,0.02,0.01,0.02,0.02,0.03,0.01,0.03,0.01,0.02,0.13,0.00,0.14,0.02,0.00,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.01,0.01,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.02,0.03,0.01,0.00,0.00,0.00,0.00,0.06,0.00,0.01,1.00,0.03,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.02
0.01,0.01,0.03,0.00,0.01,0.02,0.02,0.01,0.01,0.01,0.10,0.00,0.09,0.00,0.01,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.02,0.02,0.01,0.00,0.00,0.00,0.00,0.06,0.02,0.00,0.03,1.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00
0.01,0.01,0.00,0.01,0.02,0.01,0.01,0.00,0.01,0.00,0.02,0.00,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.03,0.01,0.00,0.00,0.00,0.00,1.00,0.04,0.00,0.00,0.00,0.00,0.06,0.01
0.03,0.01,0.01,0.01,0.01,0.02,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.04,1.00,0.00,0.00,0.01,0.00,0.02,0.03
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00
0.07,0.01,0.01,0.01,0.02,0.01,0.00,0.01,0.01,0.00,0.00,0.02,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.03,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.00,1.00,0.00,0.00,0.08
0.06,0.01,0.02,0.01,0.02,0.02,0.01,0.01,0.02,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.02,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.08
0.05,0.00,0.01,0.02,0.02,0.01,0.00,0.00,0.01,0.00,0.00,0.02,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02,0.00,0.01,0.01,0.01,0.06,0.02,0.00,0.00,0.00,0.00,1.00,0.02
0.20,0.02,0.04,0.02,0.02,0.05,0.03,0.02,0.03,0.03,0.09,0.03,0.01,0.24,0.05,0.10,0.05,0.07,0.03,0.07,0.00,0.00,0.03,0.15,0.02,0.07,0.02,0.00,0.00,0.03,0.02,0.01,0.02,0.00,0.00,0.06,0.03,0.01,0.00,0.01,0.00,0.00,0.05,0.02,0.02,0.02,0.00,0.01,0.03,0.00,0.00,0.08,0.08,0.02,1.00


==> csv/org/cover-MI-real.csv <==
1.00,0.01,0.02,0.03,0.02,0.07,0.02,0.02,0.02,0.04,0.04,0.06,0.02,0.23,0.05,0.05,0.04,0.04,0.03,0.06,0.01,0.01,0.02,0.10,0.04,0.06,0.03,0.02,0.00,0.02,0.02,0.03,0.02,0.01,0.01,0.04,0.03,0.01,0.01,0.02,0.01,0.01,0.03,0.02,0.01,0.03,0.01,0.01,0.03,0.01,0.01,0.08,0.06,0.07,0.24
0.01,1.00,0.01,0.01,0.01,0.01,0.36,0.24,0.32,0.01,0.02,0.00,0.01,0.01,0.01,0.01,0.02,0.03,0.01,0.00,0.01,0.01,0.01,0.02,0.01,0.01,0.02,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.01,0.02,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.01
0.02,0.01,1.00,0.01,0.03,0.02,0.17,0.21,0.19,0.02,0.02,0.00,0.01,0.04,0.02,0.00,0.02,0.02,0.01,0.00,0.00,0.01,0.01,0.04,0.01,0.03,0.03,0.01,0.00,0.01,0.00,0.01,0.02,0.01,0.01,0.00,0.03,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.02,0.03,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.02
0.03,0.01,0.01,1.00,0.15,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.01,0.01,0.00,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.02,0.00,0.02,0.02,0.01,0.01,0.02,0.01,0.00,0.02,0.00,0.01,0.00,0.01,0.01,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.02,0.01
0.02,0.01,0.03,0.15,1.00,0.01,0.02,0.02,0.02,0.01,0.02,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.00,0.02,0.01,0.01,0.01,0.02,0.01,0.00,0.04,0.00,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.02,0.01
0.07,0.01,0.02,0.01,0.01,1.00,0.01,0.02,0.01,0.04,0.09,0.04,0.07,0.09,0.03,0.01,0.02,0.01,0.02,0.03,0.01,0.01,0.02,0.03,0.01,0.01,0.02,0.01,0.00,0.01,0.01,0.01,0.02,0.01,0.01,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.04,0.01,0.02,0.02,0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.05
0.02,0.36,0.17,0.01,0.02,0.01,1.00,0.05,0.27,0.01,0.02,0.00,0.01,0.03,0.01,0.00,0.01,0.00,0.01,0.00,0.01,0.01,0.01,0.03,0.01,0.02,0.01,0.01,0.00,0.01,0.00,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.02
0.02,0.24,0.21,0.01,0.02,0.02,0.05,1.00,0.11,0.01,0.01,0.00,0.01,0.02,0.01,0.00,0.01,0.02,0.01,0.00,0.01,0.01,0.00,0.03,0.01,0.02,0.02,0.01,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.02,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.01,0.02,0.01,0.00,0.01,0.01,0.00,0.01,0.01,0.01
0.02,0.32,0.19,0.01,0.02,0.01,0.27,0.11,1.00,0.02,0.02,0.00,0.01,0.02,0.02,0.00,0.01,0.00,0.01,0.00,0.01,0.01,0.00,0.01,0.01,0.02,0.02,0.00,0.00,0.01,0.00,0.01,0.01,0.01,0.01,0.00,0.02,0.00,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.01
0.04,0.01,0.02,0.01,0.01,0.04,0.01,0.01,0.02,1.00,0.06,0.01,0.04,0.07,0.03,0.01,0.02,0.01,0.01,0.02,0.01,0.01,0.01,0.03,0.01,0.03,0.02,0.01,0.00,0.01,0.01,0.02,0.00,0.01,0.01,0.00,0.01,0.00,0.01,0.01,0.02,0.01,0.02,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.04
0.04,0.02,0.02,0.00,0.02,0.09,0.02,0.01,0.02,0.06,1.00,0.08,0.59,0.10,0.02,0.04,0.03,0.05,0.02,0.03,0.00,0.00,0.01,0.09,0.05,0.12,0.06,0.01,0.00,0.01,0.02,0.02,0.01,0.01,0.01,0.01,0.00,0.02,0.01,0.02,0.01,0.01,0.31,0.11,0.07,0.13,0.12,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.08
0.06,0.00,0.00,0.00,0.00,0.04,0.00,0.00,0.00,0.01,0.08,1.00,0.08,0.02,0.00,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02,0.03,0.00,0.06,0.00,0.00,0.00,0.03,0.01,0.00,0.00,0.00,0.00,0.02,0.00,0.00,0.01,0.00,0.02,0.03
0.02,0.01,0.01,0.01,0.01,0.07,0.01,0.01,0.01,0.04,0.59,0.08,1.00,0.10,0.02,0.01,0.00,0.04,0.01,0.03,0.00,0.00,0.01,0.00,0.05,0.08,0.07,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.02,0.01,0.00,0.03,0.01,0.03,0.02,0.02,0.22,0.08,0.10,0.12,0.12,0.02,0.00,0.00,0.00,0.00,0.00,0.01,0.01
0.23,0.01,0.04,0.01,0.01,0.09,0.03,0.02,0.02,0.07,0.10,0.02,0.10,1.00,0.19,0.01,0.05,0.00,0.12,0.25,0.00,0.00,0.00,0.26,0.00,0.02,0.01,0.04,0.00,0.00,0.01,0.00,0.00,0.01,0.00,0.02,0.03,0.01,0.00,0.00,0.00,0.00,0.04,0.02,0.01,0.02,0.02,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.27
0.05,0.01,0.02,0.00,0.00,0.03,0.01,0.01,0.02,0.03,0.02,0.00,0.02,0.19,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.07
0.05,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.01,0.04,0.01,0.01,0.01,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.09
0.04,0.02,0.02,0.01,0.00,0.02,0.01,0.01,0.01,0.02,0.03,0.00,0.00,0.05,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.06
0.04,0.03,0.02,0.00,0.00,0.01,0.00,0.02,0.00,0.01,0.05,0.01,0.04,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.08
0.03,0.01,0.01,0.01,0.00,0.02,0.01,0.01,0.01,0.01,0.02,0.00,0.01,0.12,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.05
0.06,0.00,0.00,0.01,0.00,0.03,0.00,0.00,0.00,0.02,0.03,0.01,0.03,0.25,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.07
0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.02,0.01,0.01,0.01,0.01,0.02,0.01,0.00,0.00,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01
0.10,0.02,0.04,0.01,0.01,0.03,0.03,0.03,0.01,0.03,0.09,0.01,0.00,0.26,0.00,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,1.00,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.02,0.02,0.01,0.00,0.00,0.00,0.00,0.04,0.01,0.01,0.02,0.02,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.12
0.04,0.01,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.01,0.05,0.01,0.05,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,1.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.02
0.06,0.01,0.03,0.01,0.01,0.01,0.02,0.02,0.02,0.03,0.12,0.01,0.08,0.02,0.00,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.02,0.01,1.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.02,0.02,0.01,0.00,0.00,0.00,0.00,0.04,0.01,0.01,0.02,0.02,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.06
0.03,0.02,0.03,0.00,0.01,0.02,0.01,0.02,0.02,0.02,0.06,0.00,0.07,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.03,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.02
0.02,0.01,0.01,0.02,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.00,0.00,0.04,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.03
0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.02,0.00,0.01,0.02,0.02,0.01,0.01,0.00,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.02,0.00,0.00,0.02,0.01,0.01,0.00,0.00,0.00,0.01,0.02,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.03
0.03,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.02,0.02,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02
0.02,0.00,0.02,0.01,0.01,0.02,0.01,0.01,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01
0.01,0.00,0.01,0.02,0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.02
0.04,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.02,0.01,0.02,0.00,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.02,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,1.00,0.02,0.01,0.00,0.00,0.00,0.00,0.04,0.02,0.01,0.02,0.02,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.05
0.03,0.00,0.03,0.02,0.04,0.00,0.01,0.02,0.02,0.01,0.00,0.03,0.00,0.03,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.02,0.01,0.02,0.02,0.00,0.00,0.01,0.01,0.00,0.01,0.01,0.00,0.02,1.00,0.02,0.00,0.01,0.00,0.00,0.06,0.02,0.02,0.03,0.03,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.03
0.01,0.02,0.01,0.00,0.00,0.00,0.01,0.02,0.00,0.00,0.02,0.00,0.03,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.02,1.00,0.00,0.00,0.00,0.00,0.03,0.01,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.01
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.06,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
0.02,0.01,0.01,0.00,0.01,0.01,0.01,0.01,0.01,0.01,0.02,0.00,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,1.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.02,0.01,0.00,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01
0.03,0.01,0.01,0.00,0.01,0.04,0.01,0.00,0.00,0.02,0.31,0.03,0.22,0.04,0.01,0.02,0.01,0.02,0.01,0.01,0.00,0.00,0.00,0.04,0.02,0.04,0.03,0.00,0.00,0.01,0.01,0.01,0.01,0.02,0.01,0.04,0.06,0.03,0.00,0.01,0.01,0.00,1.00,0.04,0.03,0.05,0.05,0.00,0.01,0.00,0.00,0.02,0.02,0.02,0.04
0.02,0.02,0.01,0.00,0.00,0.01,0.02,0.00,0.01,0.00,0.11,0.01,0.08,0.02,0.00,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.02,0.02,0.01,0.00,0.00,0.00,0.00,0.04,1.00,0.01,0.02,0.02,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.02
0.01,0.01,0.01,0.00,0.00,0.02,0.01,0.00,0.00,0.01,0.07,0.00,0.10,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.03,0.01,1.00,0.02,0.02,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01
0.03,0.01,0.02,0.01,0.00,0.02,0.01,0.01,0.01,0.01,0.13,0.00,0.12,0.02,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.02,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.02,0.03,0.02,0.00,0.00,0.00,0.00,0.05,0.02,0.02,1.00,0.03,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01
0.01,0.00,0.03,0.01,0.02,0.02,0.01,0.02,0.01,0.01,0.12,0.00,0.12,0.02,0.01,0.01,0.01,0.01,0.00,0.01,0.00,0.00,0.00,0.02,0.01,0.02,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.02,0.03,0.01,0.00,0.00,0.00,0.00,0.05,0.02,0.02,0.03,1.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01
0.03,0.01,0.00,0.01,0.01,0.01,0.01,0.00,0.01,0.01,0.00,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.03
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.01
0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.02
0.08,0.00,0.01,0.00,0.00,0.01,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,1.00,0.01,0.00,0.08
0.06,0.00,0.01,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.01,1.00,0.00,0.07
0.07,0.00,0.01,0.02,0.02,0.01,0.01,0.01,0.01,0.01,0.00,0.02,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.02,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.05
0.24,0.01,0.02,0.01,0.01,0.05,0.02,0.01,0.01,0.04,0.08,0.03,0.01,0.27,0.07,0.09,0.06,0.08,0.05,0.07,0.00,0.00,0.01,0.12,0.02,0.06,0.02,0.03,0.00,0.00,0.03,0.02,0.01,0.01,0.02,0.05,0.03,0.01,0.00,0.01,0.01,0.01,0.04,0.02,0.01,0.01,0.01,0.01,0.03,0.01,0.02,0.08,0.07,0.05,1.00


==> csv/org/cover-nn-gan.csv <==
0.00,0.50,1.00,1.50,2.00,2.50,3.00,3.50,4.00,4.50,5.00,5.50,6.00,6.50,7.00,7.50,8.00,8.50,9.00,9.50
0.00,0.00,6.00,37.00,109.00,163.00,183.00,141.00,130.00,79.00,60.00,38.00,22.00,13.00,7.00,8.00,1.00,2.00,1.00,0.00


==> csv/org/cover-nn-real.csv <==
0.00,0.50,1.00,1.50,2.00,2.50,3.00,3.50,4.00,4.50,5.00,5.50,6.00,6.50,7.00,7.50,8.00,8.50,9.00,9.50
22.00,99.00,212.00,236.00,179.00,121.00,61.00,38.00,16.00,8.00,5.00,3.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00


==> csv/org/kdd-MI-gan.csv <==
1.00,0.37,0.35,0.04,0.13,0.01,0.00,0.00,0.07,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.23,0.14,0.08,0.13,0.00,0.11,0.16,0.17,0.04,0.03,0.15,0.09,0.22,0.10,0.00,0.17,0.15,0.00,0.00,0.25
0.37,1.00,0.85,0.44,0.43,0.15,0.00,0.00,0.05,0.00,0.00,0.28,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.58,0.68,0.36,0.41,0.00,0.40,0.44,0.35,0.14,0.16,0.48,0.43,0.46,0.49,0.14,0.37,0.32,0.00,0.00,0.79
0.35,0.85,1.00,0.56,0.49,0.28,0.00,0.00,0.05,0.00,0.00,0.47,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.63,0.66,0.43,0.43,0.00,0.41,0.47,0.41,0.16,0.20,0.63,0.48,0.58,0.45,0.26,0.40,0.38,0.00,0.00,0.88
0.04,0.44,0.56,1.00,0.38,0.03,0.00,0.00,0.01,0.00,0.00,0.05,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.49,0.47,0.33,0.38,0.00,0.38,0.40,0.37,0.03,0.04,0.63,0.32,0.63,0.26,0.03,0.38,0.33,0.00,0.00,0.65
0.13,0.43,0.49,0.38,1.00,0.16,0.00,0.00,0.05,0.00,0.00,0.24,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.49,0.43,0.36,0.33,0.00,0.34,0.37,0.26,0.12,0.13,0.37,0.43,0.32,0.37,0.16,0.35,0.29,0.00,0.00,0.52
0.01,0.15,0.28,0.03,0.16,1.00,0.00,0.00,0.00,0.00,0.00,0.45,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.23,0.17,0.20,0.16,0.00,0.09,0.13,0.12,0.29,0.02,0.04,0.20,0.03,0.08,0.02,0.08,0.18,0.00,0.00,0.25
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.07,0.05,0.05,0.01,0.05,0.00,0.00,0.00,1.00,0.00,0.00,0.13,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.06,0.04,0.06,0.04,0.00,0.05,0.06,0.05,0.25,0.18,0.16,0.05,0.04,0.03,0.00,0.06,0.06,0.00,0.00,0.15
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.28,0.47,0.05,0.24,0.45,0.00,0.00,0.13,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.37,0.27,0.30,0.25,0.00,0.19,0.28,0.13,0.33,0.41,0.09,0.28,0.03,0.15,0.34,0.15,0.21,0.00,0.00,0.46
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.23,0.58,0.63,0.49,0.49,0.23,0.00,0.00,0.06,0.00,0.00,0.37,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.68,0.52,0.48,0.00,0.41,0.53,0.38,0.18,0.21,0.50,0.55,0.50,0.46,0.21,0.51,0.41,0.00,0.00,0.65
0.14,0.68,0.66,0.47,0.43,0.17,0.00,0.00,0.04,0.00,0.00,0.27,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.68,1.00,0.48,0.50,0.00,0.40,0.53,0.37,0.13,0.15,0.47,0.50,0.50,0.49,0.16,0.49,0.39,0.00,0.00,0.68
0.08,0.36,0.43,0.33,0.36,0.20,0.00,0.00,0.06,0.00,0.00,0.30,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.52,0.48,1.00,0.37,0.00,0.31,0.39,0.28,0.17,0.17,0.30,0.45,0.32,0.34,0.20,0.40,0.32,0.00,0.00,0.42
0.13,0.41,0.43,0.38,0.33,0.16,0.00,0.00,0.04,0.00,0.00,0.25,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.48,0.50,0.37,1.00,0.00,0.31,0.40,0.30,0.14,0.15,0.36,0.37,0.40,0.32,0.15,0.37,0.32,0.00,0.00,0.45
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.11,0.40,0.41,0.38,0.34,0.09,0.00,0.00,0.05,0.00,0.00,0.19,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.41,0.40,0.31,0.31,0.00,1.00,0.31,0.25,0.11,0.16,0.32,0.33,0.33,0.30,0.14,0.31,0.25,0.00,0.00,0.44
0.16,0.44,0.47,0.40,0.37,0.13,0.00,0.00,0.06,0.00,0.00,0.28,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.53,0.53,0.39,0.40,0.00,0.31,1.00,0.33,0.14,0.16,0.40,0.41,0.40,0.35,0.15,0.40,0.32,0.00,0.00,0.49
0.17,0.35,0.41,0.37,0.26,0.12,0.00,0.00,0.05,0.00,0.00,0.13,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.38,0.37,0.28,0.30,0.00,0.25,0.33,1.00,0.10,0.06,0.41,0.30,0.42,0.23,0.05,0.29,0.22,0.00,0.00,0.40
0.04,0.14,0.16,0.03,0.12,0.29,0.00,0.00,0.25,0.00,0.00,0.33,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.18,0.13,0.17,0.14,0.00,0.11,0.14,0.10,1.00,0.20,0.15,0.13,0.03,0.08,0.00,0.14,0.13,0.00,0.00,0.28
0.03,0.16,0.20,0.04,0.13,0.02,0.00,0.00,0.18,0.00,0.00,0.41,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.21,0.15,0.17,0.15,0.00,0.16,0.16,0.06,0.20,1.00,0.12,0.15,0.02,0.09,0.42,0.10,0.09,0.00,0.00,0.30
0.15,0.48,0.63,0.63,0.37,0.04,0.00,0.00,0.16,0.00,0.00,0.09,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.50,0.47,0.30,0.36,0.00,0.32,0.40,0.41,0.15,0.12,1.00,0.41,0.70,0.26,0.02,0.39,0.32,0.00,0.00,0.64
0.09,0.43,0.48,0.32,0.43,0.20,0.00,0.00,0.05,0.00,0.00,0.28,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.55,0.50,0.45,0.37,0.00,0.33,0.41,0.30,0.13,0.15,0.41,1.00,0.37,0.39,0.17,0.43,0.32,0.00,0.00,0.47
0.22,0.46,0.58,0.63,0.32,0.03,0.00,0.00,0.04,0.00,0.00,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.50,0.50,0.32,0.40,0.00,0.33,0.40,0.42,0.03,0.02,0.70,0.37,1.00,0.25,0.02,0.39,0.30,0.00,0.00,0.56
0.10,0.49,0.45,0.26,0.37,0.08,0.00,0.00,0.03,0.00,0.00,0.15,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.46,0.49,0.34,0.32,0.00,0.30,0.35,0.23,0.08,0.09,0.26,0.39,0.25,1.00,0.08,0.35,0.27,0.00,0.00,0.44
0.00,0.14,0.26,0.03,0.16,0.02,0.00,0.00,0.00,0.00,0.00,0.34,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.21,0.16,0.20,0.15,0.00,0.14,0.15,0.05,0.00,0.42,0.02,0.17,0.02,0.08,1.00,0.09,0.09,0.00,0.00,0.25
0.17,0.37,0.40,0.38,0.35,0.08,0.00,0.00,0.06,0.00,0.00,0.15,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.51,0.49,0.40,0.37,0.00,0.31,0.40,0.29,0.14,0.10,0.39,0.43,0.39,0.35,0.09,1.00,0.33,0.00,0.00,0.41
0.15,0.32,0.38,0.33,0.29,0.18,0.00,0.00,0.06,0.00,0.00,0.21,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.41,0.39,0.32,0.32,0.00,0.25,0.32,0.22,0.13,0.09,0.32,0.32,0.30,0.27,0.09,0.33,1.00,0.00,0.00,0.39
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,1.00,1.00,0.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00
0.25,0.79,0.88,0.65,0.52,0.25,0.00,0.00,0.15,0.00,0.00,0.46,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.65,0.68,0.42,0.45,0.00,0.44,0.49,0.40,0.28,0.30,0.64,0.47,0.56,0.44,0.25,0.41,0.39,0.00,0.00,1.00


==> csv/org/kdd-MI-real.csv <==
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
0.00,1.00,0.73,0.39,0.53,0.23,0.00,0.01,0.00,0.00,0.00,0.28,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.52,0.53,0.00,0.00,0.00,0.00,0.31,0.28,0.09,0.14,0.37,0.32,0.36,0.69,0.13,0.00,0.00,0.00,0.00,0.76
0.00,0.73,1.00,0.48,0.61,0.43,0.00,0.00,0.00,0.00,0.00,0.50,0.00,0.03,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.07,0.56,0.47,0.00,0.00,0.00,0.00,0.41,0.38,0.20,0.28,0.52,0.47,0.48,0.65,0.27,0.00,0.00,0.00,0.00,0.80
0.00,0.39,0.48,1.00,0.49,0.07,0.00,0.00,0.00,0.00,0.00,0.08,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.39,0.26,0.00,0.00,0.00,0.00,0.59,0.51,0.03,0.04,0.48,0.54,0.57,0.38,0.05,0.00,0.00,0.00,0.00,0.63
-0.00,0.53,0.61,0.49,1.00,0.28,-0.00,0.00,-0.00,-0.00,-0.00,0.29,-0.00,0.00,0.00,-0.00,-0.00,-0.00,-0.00,-0.00,-0.00,0.01,0.47,0.39,-0.00,-0.00,-0.00,-0.00,0.38,0.34,0.06,0.12,0.41,0.39,0.40,0.44,0.12,-0.00,-0.00,-0.00,-0.00,0.63
0.00,0.23,0.43,0.07,0.28,1.00,0.00,0.00,0.00,0.00,0.00,0.69,0.00,0.02,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.03,0.29,0.15,0.00,0.00,0.00,0.00,0.05,0.05,0.14,0.24,0.09,0.05,0.04,0.23,0.21,0.00,0.00,0.00,0.00,0.39
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
0.00,0.01,0.00,0.00,0.00,0.00,0.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.01,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.03
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
-0.00,0.28,0.50,0.08,0.29,0.69,-0.00,0.00,-0.00,-0.00,-0.00,1.00,-0.00,0.02,0.02,-0.00,-0.00,-0.00,-0.00,-0.00,-0.00,0.03,0.33,0.15,-0.00,-0.00,-0.00,-0.00,0.06,0.06,0.18,0.33,0.06,0.05,0.03,0.27,0.30,-0.00,-0.00,-0.00,-0.00,0.45
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
-0.00,0.01,0.03,0.01,0.00,0.02,-0.00,0.00,-0.00,-0.00,-0.00,0.02,-0.00,1.00,1.00,-0.00,-0.00,-0.00,-0.00,-0.00,-0.00,0.00,0.01,0.01,-0.00,-0.00,-0.00,-0.00,0.00,0.00,0.00,0.01,0.01,0.02,0.01,0.01,0.00,-0.00,-0.00,-0.00,-0.00,0.01
-0.00,0.01,0.03,0.01,0.00,0.02,-0.00,0.00,-0.00,-0.00,-0.00,0.02,-0.00,1.00,1.00,-0.00,-0.00,-0.00,-0.00,-0.00,-0.00,0.00,0.01,0.01,-0.00,-0.00,-0.00,-0.00,0.00,0.00,0.00,0.01,0.01,0.02,0.01,0.01,0.00,-0.00,-0.00,-0.00,-0.00,0.01
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
0.00,0.01,0.07,0.00,0.01,0.03,0.00,0.00,0.00,0.00,0.00,0.03,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,0.02,0.02,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.02,0.03,0.00,0.01,0.00,0.00,0.00,0.00,0.00,0.02
0.00,0.52,0.56,0.39,0.47,0.29,0.00,0.01,0.00,0.00,0.00,0.33,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.02,1.00,0.60,0.00,0.00,0.00,0.00,0.36,0.32,0.14,0.20,0.36,0.32,0.35,0.47,0.18,0.00,0.00,0.00,0.00,0.65
-0.00,0.53,0.47,0.26,0.39,0.15,-0.00,0.01,-0.00,-0.00,-0.00,0.15,-0.00,0.01,0.01,-0.00,-0.00,-0.00,-0.00,-0.00,-0.00,0.02,0.60,1.00,-0.00,-0.00,-0.00,-0.00,0.30,0.22,0.07,0.11,0.42,0.37,0.26,0.45,0.10,-0.00,-0.00,-0.00,-0.00,0.52
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
0.00,0.31,0.41,0.59,0.38,0.05,0.00,0.00,0.00,0.00,0.00,0.06,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.36,0.30,0.00,0.00,0.00,0.00,1.00,0.45,0.03,0.04,0.50,0.55,0.51,0.34,0.04,0.00,0.00,0.00,0.00,0.51
0.00,0.28,0.38,0.51,0.34,0.05,0.00,0.00,0.00,0.00,0.00,0.06,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.32,0.22,0.00,0.00,0.00,0.00,0.45,1.00,0.03,0.04,0.41,0.45,0.49,0.30,0.03,0.00,0.00,0.00,0.00,0.45
0.00,0.09,0.20,0.03,0.06,0.14,0.00,0.00,0.00,0.00,0.00,0.18,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.14,0.07,0.00,0.00,0.00,0.00,0.03,0.03,1.00,0.15,0.04,0.03,0.01,0.10,0.13,0.00,0.00,0.00,0.00,0.19
0.00,0.14,0.28,0.04,0.12,0.24,0.00,0.00,0.00,0.00,0.00,0.33,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.01,0.20,0.11,0.00,0.00,0.00,0.00,0.04,0.04,0.15,1.00,0.05,0.04,0.02,0.32,0.54,0.00,0.00,0.00,0.00,0.29
0.00,0.37,0.52,0.48,0.41,0.09,0.00,0.01,0.00,0.00,0.00,0.06,0.00,0.01,0.01,0.00,0.00,0.00,0.00,0.00,0.00,0.02,0.36,0.42,0.00,0.00,0.00,0.00,0.50,0.41,0.04,0.05,1.00,0.77,0.52,0.33,0.04,0.00,0.00,0.00,0.00,0.52
-0.00,0.32,0.47,0.54,0.39,0.05,-0.00,0.01,-0.00,-0.00,-0.00,0.05,-0.00,0.02,0.02,-0.00,-0.00,-0.00,-0.00,-0.00,-0.00,0.03,0.32,0.37,-0.00,-0.00,-0.00,-0.00,0.55,0.45,0.03,0.04,0.77,1.00,0.55,0.32,0.03,-0.00,-0.00,-0.00,-0.00,0.51
-0.00,0.36,0.48,0.57,0.40,0.04,-0.00,0.01,-0.00,-0.00,-0.00,0.03,-0.00,0.01,0.01,-0.00,-0.00,-0.00,-0.00,-0.00,-0.00,0.00,0.35,0.26,-0.00,-0.00,-0.00,-0.00,0.51,0.49,0.01,0.02,0.52,0.55,1.00,0.33,0.02,-0.00,-0.00,-0.00,-0.00,0.54
-0.00,0.69,0.65,0.38,0.44,0.23,-0.00,0.01,-0.00,-0.00,-0.00,0.27,-0.00,0.01,0.01,-0.00,-0.00,-0.00,-0.00,-0.00,-0.00,0.01,0.47,0.45,-0.00,-0.00,-0.00,-0.00,0.34,0.30,0.10,0.32,0.33,0.32,0.33,1.00,0.22,-0.00,-0.00,-0.00,-0.00,0.69
0.00,0.13,0.27,0.05,0.12,0.21,0.00,0.00,0.00,0.00,0.00,0.30,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.18,0.10,0.00,0.00,0.00,0.00,0.04,0.03,0.13,0.54,0.04,0.03,0.02,0.22,1.00,0.00,0.00,0.00,0.00,0.25
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
1.00,0.00,0.00,0.00,-0.00,0.00,1.00,0.00,1.00,1.00,1.00,-0.00,1.00,-0.00,-0.00,1.00,1.00,1.00,1.00,1.00,1.00,0.00,0.00,-0.00,1.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,-0.00,-0.00,-0.00,0.00,1.00,1.00,1.00,1.00,-0.00
-0.00,0.76,0.80,0.63,0.63,0.39,-0.00,0.03,-0.00,-0.00,-0.00,0.45,-0.00,0.01,0.01,-0.00,-0.00,-0.00,-0.00,-0.00,-0.00,0.02,0.65,0.52,-0.00,-0.00,-0.00,-0.00,0.51,0.45,0.19,0.29,0.52,0.51,0.54,0.69,0.25,-0.00,-0.00,-0.00,-0.00,1.00


==> csv/org/kdd-nn-gan.csv <==
0.00,0.25,0.50,0.75,1.00,1.25,1.50,1.75,2.00,2.25,2.50,2.75,3.00,3.25,3.50,3.75,4.00,4.25,4.50,4.75
661.00,52.00,0.00,4.00,23.00,87.00,2.00,4.00,17.00,88.00,39.00,15.00,6.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00


==> csv/org/kdd-nn-real.csv <==
0.00,0.25,0.50,0.75,1.00,1.25,1.50,1.75,2.00,2.25,2.50,2.75,3.00,3.25,3.50,3.75,4.00,4.25,4.50,4.75
884.00,35.00,28.00,20.00,8.00,4.00,8.00,1.00,1.00,0.00,3.00,0.00,2.00,1.00,0.00,0.00,2.00,0.00,0.00,0.00

